A Continuous $hp-$Mesh Model for Discontinuous Petrov-Galerkin Finite Element Schemes with Optimal Test Functions

We present an anisotropic $hp-$mesh adaptation strategy using a continuous mesh model for discontinuous Petrov-Galerkin (DPG) finite element schemes with optimal test functions, extending our previous work on $h-$adaptation. The proposed strategy utilizes the inbuilt residual-based error estimator of the DPG discretization to compute both the polynomial distribution and the anisotropy of the mesh elements. In order to predict the optimal order of approximation, we solve local problems on element patches, thus making these computations highly parallelizable. The continuous mesh model is formulated either with respect to the error in the solution, measured in a suitable norm, or with respect to certain admissible target functionals. We demonstrate the performance of the proposed strategy using several numerical examples on triangular grids. Keywords: Discontinuous Petrov-Galerkin, Continuous mesh models, $hp-$ adaptations, Anisotropy

==> Data_hp/Boundary_layer/MNS_0p5/order_ne_adap_p1to10_0p005.txt <==
adap,ne,orderavg
1,512,2
2,416,2
3,345,2.4261
4,235,3.1149
5,201,3.5871
6,188,3.9894
7,155,4.5742
8,134,4.8582
9,119,5.1177
10,103,5.4854
11,96,5.6354
12,94,5.9681
13,84,6.2976
14,78,6.5769
15,76,6.9605


==> Data_hp/Boundary_layer/MNS_0p5/order_ne_adap_p1to10_0p01.txt <==
adap,ne,orderavg
1,512,2
2,304,2.3421
3,242,3.1446
4,198,3.7828
5,165,4.2848
6,144,4.7847
7,120,5.3667
8,107,5.9346
9,89,6.3708
10,84,7.0357
11,74,7.3378
12,63,7.3175
13,60,7.6667
14,54,7.8889
15,52,8.2308


==> Data_hp/Boundary_layer/MNS_0p5/order_ne_adap_p1to10_0p1.txt <==
adap,ne,orderavg
1,512,2
2,300,3
3,210,4
4,143,4.986
5,108,5.9815
6,93,6.9785
7,67,7.9702
8,53,8.8491
9,51,9.6863
10,48,9.8125
11,47,9.8298
12,47,9.8298
13,48,9.8333
14,49,9.8775
15,50,9.82


==> Data_hp/Boundary_layer/exp/EE_error_BL_MNS_0p5_Hpnew.txt <==
ndof,EE,pred,mean
5.7689,0.12418,0.0039265,0.00024883
6,0.12096,0.0033647,0.00018693
6.5577,0.11272,0.0032591,0.00015884
7.2113,0.097154,0.002925,0.00012495
7.697,0.064471,0.0017399,6.5204e-05
8.4061,0.032744,0.00043453,1.4279e-05
9.0856,0.019545,0.00022854,6.5865e-06
9.619,0.0067613,5.9446e-05,1.5022e-06
10.588,0.0019017,1.2649e-05,2.8033e-07
11.573,0.00035306,4.5084e-07,8.7645e-09
12.982,0.00011787,1.0193e-08,1.7379e-10
14.009,2.4926e-05,2.331e-10,3.4853e-12
14.9,3.3172e-06,6.142e-12,8.0544e-14
17.012,5.3113e-07,1.2765e-13,1.4682e-15
19.111,1.9672e-07,2.4056e-15,2.4267e-17
20.548,2.2499e-08,1.7096e-16,1.5125e-18
22.53,3.8503e-09,1.6597e-18,1.2879e-20
24.469,3.8935e-10,2.3e-19,1.5653e-21


==> Data_hp/Boundary_layer/exp/EE_error_DPG_BL_0p005_p1_MN_0p5.txt <==
ndof,EE,pred,mean
4.5789,0.17109,0.10603,0.016559
4.7621,0.13174,0.059854,0.0081451
5.2775,0.13433,0.061897,0.0073982
5.6461,0.11094,0.046947,0.0049214
6.0551,0.095863,0.036866,0.0033938
6.4872,0.074749,0.02729,0.0021991
7.0939,0.073617,0.026657,0.0018849
7.8783,0.043847,0.01491,0.00092292
8.5997,0.027386,0.010572,0.00057417
9.4354,0.015903,0.0066882,0.00031849
10.373,0.010006,0.0046336,0.00019357
11.417,0.0059292,0.0032549,0.00011925
12.608,0.0044269,0.0025459,8.1787e-05
13.773,0.0031606,0.0018789,5.2952e-05
15.031,0.0023621,0.0014707,3.635e-05
16.253,0.0018732,0.0011345,2.4587e-05
17.686,0.0015037,0.00091886,1.7465e-05
19.334,0.001193,0.00073644,1.2277e-05
21.093,0.00096418,0.00059238,8.6611e-06
23.199,0.00076122,0.00048322,6.1967e-06
25.261,0.00064233,0.00040512,4.5562e-06
27.566,0.00051546,0.00032689,3.2245e-06


==> Data_hp/Boundary_layer/exp/EE_error_DPG_BL_0p005_p2_MN_0p5.txt <==
ndof,EE,pred,mean
5.7689,0.12419,0.058722,0.0091708
6.415,0.099418,0.042906,0.0058388
6.604,0.096779,0.030299,0.0036214
6.952,0.088887,0.02599,0.0027245
7.663,0.068789,0.017664,0.0016261
8.2622,0.053442,0.011994,0.0009665
9.2053,0.038445,0.0082416,0.00058277
10.145,0.021485,0.0039332,0.00024346
11.213,0.0089127,0.0016717,9.0794e-05
12.178,0.0021171,0.00054586,2.5993e-05
13.138,0.00080676,0.00024666,1.0304e-05
14.451,0.00035991,0.00015053,5.5148e-06
15.7,0.00025235,0.00010412,3.3447e-06
17.314,0.00015718,6.8869e-05,1.9409e-06
18.797,0.00011085,4.6694e-05,1.1541e-06
20.787,6.5931e-05,3.0577e-05,6.6269e-07
22.709,4.927e-05,2.3284e-05,4.4255e-07
24.596,3.4799e-05,1.5783e-05,2.6313e-07
26.944,2.3134e-05,1.0751e-05,1.5719e-07
29.434,1.5584e-05,7.2779e-06,9.3329e-08
32.18,1.1023e-05,5.1704e-06,5.815e-08
35.233,7.4585e-06,3.4686e-06,3.4216e-08


==> Data_hp/Boundary_layer/exp/EE_error_DPG_BL_0p005_p3_MN_0p5.txt <==
ndof,EE,pred,mean
6.84,0.094426,0.034598,0.0054033
7.3681,0.063872,0.01454,0.0019787
7.8298,0.064587,0.013337,0.0015941
8.2425,0.042499,0.006727,0.00070519
9.2443,0.025247,0.0033863,0.00031173
10.099,0.016887,0.001874,0.00015101
10.858,0.010767,0.0008199,5.7976e-05
11.888,0.0026309,0.00016899,1.046e-05
12.806,0.00099014,6.5281e-05,3.5456e-06
14.145,0.0002659,3.7299e-05,1.7761e-06
15.605,7.5056e-05,1.786e-05,7.4613e-07
17.247,2.6265e-05,7.9631e-06,2.9175e-07
19.129,1.388e-05,4.1575e-06,1.3356e-07
20.785,7.1341e-06,1.9878e-06,5.6021e-08
22.644,3.4202e-06,1.0806e-06,2.6709e-08
24.992,1.8694e-06,6.3084e-07,1.3672e-08
27.103,1.197e-06,3.9115e-07,7.4346e-09
29.53,7.3662e-07,2.2979e-07,3.8309e-09
32.211,3.6578e-07,1.2319e-07,1.8012e-09
35.389,2.9938e-07,8.0349e-08,1.0304e-09
38.609,1.3433e-07,4.3959e-08,4.9439e-10
42.155,1.1043e-07,2.7243e-08,2.6874e-10


==> Data_hp/Boundary_layer/exp/EE_error_DPG_BL_0p005_p4_MN_0p5.txt <==
ndof,EE,pred,mean
7.8298,0.072761,0.020777,0.0032447
8.5727,0.051252,0.011304,0.0015383
8.9629,0.044067,0.0081012,0.00096828
9.761,0.020313,0.0027091,0.00028399
10.582,0.011961,0.0011998,0.00011045
11.331,0.0093213,0.00061374,4.9457e-05
12.493,0.0030215,0.00018402,1.3012e-05
13.444,0.00066176,3.3502e-05,2.0737e-06
14.636,0.00014352,5.9098e-06,3.2097e-07
16.473,9.5949e-06,1.456e-06,6.9333e-08
18.11,2.6976e-06,6.1093e-07,2.5522e-08
19.768,1.094e-06,2.3875e-07,8.7472e-09
21.845,3.9784e-07,9.796e-08,3.1469e-09
23.661,2.3761e-07,5.7475e-08,1.6198e-09
26.237,1.8198e-07,3.37e-08,8.3292e-10
28.48,5.4261e-08,1.2381e-08,2.6834e-10
31.232,3.6538e-08,6.0371e-09,1.1475e-10
33.834,1.4434e-08,2.8169e-09,4.6961e-11


==> Data_hp/Boundary_layer/exp/EE_error_DPG_BL_0p005_p5_MN_0p5.txt <==
ndof,EE,pred,mean
8.759,0.055444,0.012284,0.0019184
9.4354,0.04368,0.0070704,0.00096216
10.164,0.026562,0.0028171,0.00033671
10.919,0.021383,0.0016483,0.00017279
11.686,0.014296,0.00068898,6.3426e-05
12.763,0.003306,7.4535e-05,6.0062e-06
14.188,0.00084124,1.1225e-05,7.9374e-07
15.283,9.022e-05,1.3094e-06,8.105e-08
16.502,6.1854e-06,2.2023e-07,1.1961e-08
18.831,2.3244e-06,1.1935e-07,5.6832e-09
20.628,6.9942e-07,2.7513e-08,1.1494e-09
22.37,2.5237e-07,1.3853e-08,5.0752e-10
24.671,1.9155e-07,4.1274e-09,1.3259e-10
26.765,4.1228e-08,2.2336e-09,6.2949e-11
29.592,1.4194e-08,1.0329e-09,2.5528e-11
32.167,5.3306e-09,4.4622e-10,9.6709e-12
35.059,2.5064e-09,1.645e-10,3.1268e-12
38.284,1.6956e-09,1.0304e-10,1.7178e-12
41.797,2.3132e-10,4.9739e-11,7.273e-13


==> Data_hp/Boundary_layer/exp/EE_error_patchsolve_hp_1to20_DLS_128el_BL.txt <==
ndof,EE,pred,mean
9.1578,0.1178,0.0024828,7.8592e-05
9.6549,0.073511,0.0011429,3.1735e-05
10.749,0.028883,0.00038575,9.3917e-06
12.124,0.0067384,5.0538e-05,1.0792e-06
13.487,0.00055229,3.39e-06,6.349e-08
14.551,0.00010938,8.3445e-08,1.3707e-09
16.259,5.2974e-06,3.2078e-10,4.6209e-12
17.503,6.6265e-07,3.76e-12,4.7508e-14
18.917,1.9594e-07,2.3633e-13,2.6188e-15
20.347,5.6169e-08,6.198e-16,6.0238e-18
22.243,1.4474e-08,4.6568e-17,3.9695e-19
23.743,7.4022e-10,3.4946e-19,2.6125e-21
25.666,1.3733e-10,6.6782e-21,4.3788e-23


==> Data_hp/Boundary_layer/exp/EE_error_patchsolve_hp_1to20_DLS_randompolyorder_BL.txt <==
ndof,EE,pred,mean
13.703,0.059494,3.9184e-05,1.2403e-06
10.413,0.037553,1.6771e-06,4.6568e-08
10.697,0.030784,6.8315e-06,1.6633e-07
11.72,0.0088647,1.3795e-06,2.9458e-08
13.291,0.0013097,9.6318e-08,1.8039e-09
14.614,4.4072e-05,7.7985e-10,1.281e-11
16.226,3.6725e-06,4.7842e-11,6.8918e-13
17.448,8.2776e-07,9.8e-13,1.2382e-14
18.85,1.1042e-07,9.1964e-15,1.0191e-16
19.85,4.5622e-08,1.1257e-16,1.0941e-18
21.879,6.2691e-09,1.0988e-17,9.3663e-20
23.95,8.6343e-10,8.5329e-20,6.3792e-22
25.698,1.5309e-10,1.5237e-21,9.991e-24


==> Data_hp/Boundary_layer/exp/L2_error_BL_MNS_0p5_Hpnew.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
5.769,0.17678,0.17678,0.2564,0.025566,0.025566,0.38268,0.80362,0.49827
6,0.20705,0.0932,0.27041,0.024335,0.024357,0.38268,0.83386,0.26069
6.5577,0.21787,0.057245,0.23965,0.020783,0.022187,0.38268,0.73852,0.060152
7.2112,0.22001,0.026287,0.17265,0.01706,0.017189,0.38268,0.54066,0.012544
7.697,0.19513,0.012986,0.074043,0.010062,0.010819,0.38268,0.24805,0.0042787
8.4061,0.19954,0.0094854,0.027407,0.0046642,0.0071621,0.38268,0.10252,0.00099952
9.0856,0.21802,0.01106,0.0086615,0.0027872,0.0031837,0.38268,0.038236,0.00027719
9.619,0.21696,0.011989,0.0015051,0.0010758,0.00074932,0.38268,0.0087023,0.00010814
10.588,0.23548,0.012101,0.00032813,0.00029299,0.00019272,0.38268,0.0021267,2.2189e-05
11.573,0.29807,0.0089245,6.2056e-05,4.3618e-05,5.4724e-05,0.38268,0.00041914,5.1144e-06
12.982,0.36667,0.009212,1.4423e-05,8.2821e-06,1.6999e-05,0.38268,0.00010375,7.68e-07
14.008,0.44472,0.0067923,2.5459e-06,3.0018e-06,2.2139e-06,0.38268,2.0282e-05,2.1886e-07
14.9,0.45282,0.0061644,4.7781e-07,4.7031e-07,2.9458e-07,0.38268,3.2473e-06,7.9069e-08
17.012,0.44016,0.0078457,6.9758e-08,4.8466e-08,6.9351e-08,0.38268,4.9016e-07,8.8788e-09
19.111,0.43971,0.0075558,2.7278e-08,1.9359e-08,2.3594e-08,0.38268,1.8352e-07,1.3014e-09
20.548,0.47168,0.0080959,3.5342e-09,1.6485e-09,3.6412e-09,0.38268,2.3058e-08,3.9342e-10
22.53,0.4573,0.0085763,4.2768e-10,4.4911e-10,3.5706e-10,0.38268,3.2242e-09,8.608e-11
24.469,0.38155,0.0071109,4.4111e-11,3.6583e-11,4.113e-11,0.38268,3.1834e-10,2.2055e-11


==> Data_hp/Boundary_layer/exp/L2_error_DPG_BL_0p005_p1_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
4.5789,0.17678,0.17678,0.29824,0.026235,0.026226,0.38027,0.92224,0.0052151
4.7622,0.20373,0.11538,0.23583,0.024315,0.024426,0.38245,0.74407,0.0046357
5.2776,0.19418,0.081548,0.21079,0.023659,0.023626,0.38261,0.67452,0.0034058
5.6462,0.18716,0.059311,0.15057,0.017935,0.019969,0.38264,0.49255,0.0027814
6.0551,0.19182,0.0347,0.10711,0.015191,0.015909,0.38267,0.36117,0.0022552
6.4872,0.1835,0.017238,0.069901,0.011615,0.01031,0.38267,0.23996,0.0018339
7.094,0.17086,0.012912,0.062443,0.010654,0.010159,0.38267,0.21757,0.0014024
7.8784,0.17175,0.0053263,0.026994,0.0047216,0.0072346,0.38268,0.10178,0.0010238
8.5997,0.16859,0.0023606,0.011028,0.0024146,0.0039168,0.38268,0.045362,0.00078719
9.4354,0.16263,0.0012529,0.0054621,0.0018975,0.0017091,0.38268,0.023697,0.00059601
10.373,0.15162,0.0012627,0.0028267,0.0011244,0.00079563,0.38268,0.012404,0.00044861
11.417,0.11909,0.0010827,0.0016048,0.00051478,0.00043052,0.38268,0.0066638,0.00033646
12.608,0.093149,0.00086714,0.0010952,0.00037268,0.00031485,0.38268,0.0046584,0.00024983
13.774,0.081071,0.00074779,0.00071882,0.00019414,0.00021826,0.38268,0.002956,0.0001916
15.031,0.068456,0.00048443,0.00046174,0.00014987,0.00015262,0.38268,0.001997,0.00014742
16.253,0.063101,0.0004866,0.00034953,0.00012017,0.00012192,0.38268,0.001546,0.00011662
17.686,0.057523,0.00047774,0.000249,9.258e-05,9.643e-05,0.38268,0.0011446,9.0501e-05
19.334,0.047637,0.00042429,0.00017752,6.7113e-05,7.0004e-05,0.38268,0.00082218,6.9275e-05
21.093,0.042773,0.00034145,0.0001255,5.1743e-05,5.0636e-05,0.38268,0.00059546,5.3352e-05
23.199,0.035522,0.00027474,8.886e-05,3.7665e-05,3.7782e-05,0.38268,0.00042936,4.0097e-05
25.261,0.030837,0.00025981,6.7214e-05,2.9718e-05,2.9208e-05,0.38268,0.00032962,3.106e-05
27.566,0.027133,0.00021668,4.7804e-05,2.1962e-05,2.1898e-05,0.38268,0.00023953,2.3902e-05


==> Data_hp/Boundary_layer/exp/L2_error_DPG_BL_0p005_p2_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
5.769,0.17678,0.17678,0.25626,0.024984,0.024975,0.38153,0.80259,0.00067587
6.4151,0.18915,0.1076,0.17555,0.021058,0.021114,0.38258,0.5691,0.00041919
6.6039,0.19233,0.091468,0.16376,0.019821,0.020946,0.38261,0.53455,0.0003679
6.9521,0.19987,0.063901,0.13894,0.016491,0.01824,0.38264,0.45387,0.00029195
7.6631,0.17626,0.04478,0.079857,0.01197,0.013318,0.38267,0.27476,0.00018836
8.2621,0.17025,0.032935,0.051236,0.0086123,0.0094444,0.38267,0.18108,0.00013424
9.2052,0.16962,0.017802,0.030461,0.0046732,0.0073653,0.38268,0.11106,8.254e-05
10.145,0.16492,0.010639,0.010585,0.0031801,0.003267,0.38268,0.044508,5.3304e-05
11.213,0.1658,0.0067964,0.0019219,0.0011781,0.00085084,0.38268,0.010324,3.3961e-05
12.178,0.20974,0.0033779,0.00028609,0.00023172,0.00019868,0.38268,0.0018723,2.3428e-05
13.139,0.31556,0.0022952,8.7226e-05,5.8034e-05,7.6923e-05,0.38268,0.00058059,1.6648e-05
14.451,0.38016,0.0014734,3.6994e-05,3.2422e-05,2.5466e-05,0.38268,0.00024794,1.0845e-05
15.7,0.48213,0.0012624,2.3719e-05,1.9278e-05,1.7933e-05,0.38268,0.00015922,7.4687e-06
17.314,0.49201,0.0011031,1.367e-05,1.0818e-05,1.0583e-05,0.38268,9.1643e-05,4.8091e-06
18.797,0.5054,0.00085264,9.1339e-06,6.4467e-06,7.6737e-06,0.38268,6.0767e-05,3.3217e-06
20.787,0.52199,0.0007454,5.1585e-06,4.049e-06,3.9511e-06,0.38268,3.4385e-05,2.1123e-06
22.71,0.50628,0.00068771,3.8183e-06,2.701e-06,3.2575e-06,0.38268,2.5548e-05,1.4186e-06
24.596,0.48694,0.00060632,2.7177e-06,2.2196e-06,2.0961e-06,0.38268,1.8379e-05,9.9062e-07
26.944,0.50637,0.00048752,1.4565e-06,1.1443e-06,1.0995e-06,0.38268,9.6693e-06,6.5729e-07
29.434,0.49415,0.00042662,8.9486e-07,7.2904e-07,6.5976e-07,0.38268,5.9675e-06,4.4157e-07
32.18,0.51506,0.00036391,7.2715e-07,6.4012e-07,4.7905e-07,0.38268,4.8247e-06,2.9558e-07
35.232,0.4945,0.00028347,3.932e-07,3.3136e-07,2.7333e-07,0.38268,2.6076e-06,1.966e-07


==> Data_hp/Boundary_layer/exp/L2_error_DPG_BL_0p005_p3_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
6.8399,0.17678,0.17678,0.20255,0.022565,0.022557,0.38217,0.64807,0.00015673
7.3681,0.19837,0.10966,0.095578,0.015426,0.015489,0.38267,0.33055,0.00010031
7.8297,0.19218,0.083947,0.08439,0.014757,0.014785,0.38267,0.29773,6.9658e-05
8.2426,0.18967,0.063761,0.037736,0.0091663,0.0086168,0.38268,0.14508,5.1177e-05
9.2443,0.16717,0.044397,0.015061,0.0037573,0.0054536,0.38268,0.063426,2.5716e-05
10.099,0.16008,0.026043,0.0072192,0.003576,0.0023096,0.38268,0.034244,1.5128e-05
10.858,0.16363,0.016652,0.003264,0.0011677,0.0017578,0.38268,0.016174,9.7956e-06
11.888,0.15529,0.006128,0.0006669,0.00047574,0.00040424,0.38268,0.0040422,5.6863e-06
12.806,0.23237,0.0025152,0.00016993,7.1824e-05,0.00017391,0.38268,0.0010862,3.6392e-06
14.145,0.26798,0.0020513,4.131e-05,2.4059e-05,3.8999e-05,0.38268,0.00027273,2.0039e-06
15.605,0.37183,0.0012427,9.5078e-06,8.4127e-06,6.3892e-06,0.38268,6.3524e-05,1.1114e-06
17.247,0.41966,0.0012325,2.8971e-06,2.2308e-06,2.2141e-06,0.38268,1.9186e-05,6.0984e-07
19.129,0.47509,0.0011053,1.5035e-06,8.7312e-07,1.3897e-06,0.38268,9.842e-06,3.2753e-07
20.785,0.4823,0.0003137,6.8599e-07,5.9854e-07,4.6126e-07,0.38268,4.5619e-06,1.9902e-07
22.644,0.50304,0.00060514,2.8385e-07,2.0791e-07,2.3332e-07,0.38268,1.8947e-06,1.1907e-07
24.992,0.47556,0.0005982,1.6282e-07,1.3193e-07,1.1744e-07,0.38268,1.0771e-06,6.5864e-08
27.103,0.48904,0.00033842,1.0468e-07,8.0778e-08,8.2136e-08,0.38268,6.9925e-07,4.0486e-08
29.53,0.48528,0.00045367,5.2836e-08,3.4408e-08,4.58e-08,0.38268,3.4766e-07,2.4204e-08
32.211,0.47557,0.00037839,2.4259e-08,1.7634e-08,1.9481e-08,0.38268,1.6038e-07,1.4369e-08
35.389,0.48276,0.00022526,1.7853e-08,1.6661e-08,1.1145e-08,0.38268,1.1931e-07,8.1706e-09
38.608,0.47522,0.00024565,1.1036e-08,8.8906e-09,8.2964e-09,0.38268,7.3751e-08,4.8458e-09
42.155,0.43474,0.00017701,5.7201e-09,3.7187e-09,5.0182e-09,0.38268,3.7778e-08,2.86e-09


==> Data_hp/Boundary_layer/exp/L2_error_DPG_BL_0p005_p4_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
7.8297,0.17678,0.17678,0.14707,0.019441,0.019441,0.38268,0.48593,3.9747e-05
8.5726,0.18345,0.12162,0.073167,0.012842,0.012835,0.38268,0.25829,2.014e-05
8.9628,0.19093,0.079605,0.055873,0.010136,0.010101,0.38268,0.19888,1.4424e-05
9.761,0.18797,0.047192,0.012967,0.0039427,0.0043985,0.38268,0.05568,7.6067e-06
10.582,0.21023,0.034355,0.0052329,0.0020577,0.0024472,0.38268,0.025446,4.1506e-06
11.332,0.19183,0.021376,0.0038664,0.0022221,0.00089405,0.38268,0.018246,2.4845e-06
12.493,0.21677,0.014696,0.0006781,0.00041957,0.00050253,0.38268,0.0041815,1.1948e-06
13.444,0.21627,0.0095819,0.00011896,9.0774e-05,9.9767e-05,0.38268,0.00080878,6.8927e-07
14.636,0.26094,0.0062355,1.6364e-05,1.7434e-05,9.5058e-06,0.38268,0.00011316,3.646e-07
16.473,0.29911,0.0032462,1.0666e-06,1.049e-06,6.0184e-07,0.38268,7.101e-06,1.5019e-07
18.11,0.39491,0.0025857,3.2106e-07,2.638e-07,2.5425e-07,0.38268,2.1927e-06,7.3781e-08
19.768,0.46229,0.0021344,1.2246e-07,1.1036e-07,8.0978e-08,0.38268,8.2e-07,3.8252e-08
21.845,0.48124,0.0015968,4.2844e-08,3.652e-08,2.9678e-08,0.38268,2.8494e-07,1.808e-08
23.66,0.47272,0.0013002,2.037e-08,1.7645e-08,1.5343e-08,0.38268,1.3943e-07,9.9374e-09
26.237,0.48847,0.0010847,1.5963e-08,1.605e-08,9.2936e-09,0.38268,1.0794e-07,4.5773e-09
28.48,0.45146,0.0010262,5.3602e-09,4.2818e-09,3.9571e-09,0.38268,3.5536e-08,2.4739e-09
31.232,0.47544,0.0007421,2.5759e-09,2.213e-09,1.7096e-09,0.38268,1.6981e-08,1.2385e-09
33.834,0.40784,0.00059504,1.0456e-09,9.663e-10,5.6157e-10,0.38268,6.7248e-09,6.7965e-10


==> Data_hp/Boundary_layer/exp/L2_error_DPG_BL_0p005_p5_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
8.759,0.17678,0.17678,0.097624,0.015693,0.015693,0.38268,0.33712,3.3962e-05
9.4354,0.19052,0.12729,0.06565,0.011537,0.011533,0.38268,0.23184,1.7388e-05
10.164,0.17699,0.085744,0.024575,0.0048494,0.0077531,0.38268,0.09715,8.9028e-06
10.92,0.17456,0.06218,0.017776,0.0022423,0.0060865,0.38268,0.068215,4.6694e-06
11.686,0.18153,0.045817,0.0080591,0.0017321,0.0031994,0.38268,0.033946,2.5351e-06
12.763,0.18228,0.029464,0.00083871,0.00069262,0.00049136,0.38268,0.0052855,1.1469e-06
14.188,0.18364,0.013767,0.00019302,0.00020801,6.1701e-05,0.38268,0.0012092,4.4241e-07
15.283,0.23025,0.006159,1.6841e-05,4.4562e-06,1.9271e-05,0.38268,0.00010601,2.2651e-07
16.502,0.32483,0.0031315,4.8046e-07,4.7235e-07,5.1078e-07,0.38268,3.8246e-06,1.1355e-07
18.831,0.42478,0.0023403,1.5774e-07,1.9801e-07,1.7308e-07,0.38268,1.3819e-06,3.4606e-08
20.628,0.47917,0.0010832,3.6221e-08,3.668e-08,4.8506e-08,0.38268,3.1725e-07,1.5238e-08
22.369,0.46115,0.0008378,1.223e-08,1.4318e-08,1.2798e-08,0.38268,1.0281e-07,7.3495e-09
24.67,0.44994,0.0010072,2.2753e-08,2.4919e-08,4.4707e-09,0.38268,1.3625e-07,3.0445e-09
26.765,0.41439,0.00068032,4.6816e-09,1.8526e-09,5.575e-09,0.38268,3.1643e-08,1.4623e-09
29.592,0.41253,0.00076029,6.3202e-10,6.3146e-10,6.0331e-10,0.38268,4.8782e-09,5.9224e-10
32.167,0.39115,0.00044682,2.9973e-10,1.7224e-10,2.9154e-10,0.38268,1.9951e-09,2.7948e-10
35.059,0.33298,0.00048953,1.9815e-10,1.2698e-10,9.821e-11,0.38268,1.1062e-09,1.288e-10


==> Data_hp/Boundary_layer/exp/L2_error_patchsolve_hp_1to20_DLS_128el_BL.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
9.1577,0.088388,0.088388,0.17758,0.021575,0.021575,0.38268,0.57681,0.00020552
9.6549,0.15989,0.03779,0.06952,0.012212,0.012165,0.38268,0.24536,8.5903e-05
10.749,0.15182,0.01719,0.010328,0.0035997,0.0039765,0.38268,0.046787,1.4611e-05
12.124,0.1514,0.0092906,0.00109,0.00067311,0.00079426,0.38268,0.0066828,2.0061e-06
13.486,0.1477,0.0051798,8.042e-05,4.3946e-05,8.0828e-05,0.38268,0.0005362,3.4594e-07
14.551,0.18317,0.0029285,1.22e-05,7.3255e-06,1.4996e-05,0.38268,9.0211e-05,9.875e-08
16.259,0.19959,0.0028728,7.1021e-07,4.8805e-07,6.5607e-07,0.38268,4.8456e-06,1.5826e-08
17.503,0.3593,0.0033688,1.0684e-07,9.6909e-08,7.3646e-08,0.38268,7.2488e-07,4.6886e-09
18.917,0.34424,0.0022396,3.6703e-08,4.0687e-08,9.1969e-09,0.38268,2.2626e-07,1.3015e-09
20.347,0.33937,0.0027764,9.3352e-09,1.0978e-08,2.1956e-09,0.38268,5.882e-08,3.9083e-10
22.243,0.33531,0.0023481,1.4642e-09,6.3923e-10,1.6463e-09,0.38268,9.7984e-09,8.9866e-11
23.743,0.32364,0.0033594,9.419e-11,9.5854e-11,4.6215e-11,0.38268,6.1738e-10,3.0628e-11
25.666,0.33086,0.0033101,1.6944e-11,1.5207e-11,1.3543e-11,0.38268,1.194e-10,8.4718e-12


==> Data_hp/Boundary_layer/exp/L2_error_patchsolve_hp_1to20_DLS_randompolyorder_BL.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
13.703,0.088388,0.088388,0.073838,0.011446,0.013113,0.38268,0.25712,4.5265e-07
10.413,0.16646,0.0715,0.036983,0.0085109,0.0077155,0.38268,0.13904,4.2011e-05
10.697,0.16074,0.037572,0.02285,0.005751,0.0049389,0.38268,0.087644,2.6939e-05
11.72,0.16544,0.019341,0.0023457,0.0014294,0.0012783,0.38268,0.013205,5.9654e-06
13.291,0.1612,0.0082746,0.00013725,0.00014191,0.00013625,0.38268,0.0010855,7.4876e-07
14.614,0.18423,0.0053794,6.342e-06,6.3397e-06,3.73e-06,0.38268,4.2886e-05,1.5652e-07
16.226,0.27108,0.0047104,5.8515e-07,6.2813e-07,1.8817e-07,0.38268,3.6622e-06,2.7842e-08
17.448,0.33274,0.0029487,1.3643e-07,4.0967e-08,1.541e-07,0.38268,8.6625e-07,8.3996e-09
18.85,0.32538,0.0031897,1.6122e-08,8.03e-09,1.6404e-08,0.38268,1.0598e-07,2.3468e-09
19.85,0.32506,0.0044444,6.9966e-09,6.4977e-09,5.4143e-09,0.38268,4.9411e-08,1.0005e-09
21.879,0.32174,0.0042316,9.0615e-10,4.4208e-10,8.5543e-10,0.38268,5.7584e-09,2.0081e-10
23.95,0.31577,0.0043225,1.3668e-10,1.4181e-10,5.3114e-11,0.38268,8.6653e-10,4.5144e-11
25.698,0.31151,0.0045752,2.8237e-11,2.3109e-11,2.0201e-11,0.38268,1.8696e-10,1.4119e-11


==> Data_hp/L_shaped/expconv/EE_error_Lshaped_Domain_MNS_0p5_p1_hp.txt <==
ndof,EE,pred,mean
4.8488,0.10039,0.027171,0.0038816
4.8911,0.069357,0.020622,0.0025777
5.4514,0.047998,0.01657,0.0018188
5.7689,0.035326,0.01335,0.0012846
6.1622,0.026185,0.010809,0.00091025
7.3435,0.018409,0.0087783,0.00064891
7.5943,0.015063,0.0069912,0.00045317
8.3058,0.011428,0.0055327,0.00031474
9.0246,0.00848,0.0043628,0.0002176
9.9866,0.0066374,0.0035057,0.00015329
10.886,0.0049963,0.0027863,0.00010677
11.944,0.0039424,0.0022426,7.5385e-05
13.115,0.0029682,0.0017597,5.189e-05
14.257,0.0023503,0.0013935,3.6028e-05
15.549,0.0018548,0.0011117,2.5206e-05
16.994,0.0014957,0.00090507,1.8001e-05
18.769,0.0011636,0.00073191,1.2766e-05
20.272,0.0009616,0.00058594,8.9638e-06
22.111,0.00075837,0.0004641,6.2268e-06
24.264,0.00060587,0.00037954,4.4664e-06


==> Data_hp/L_shaped/expconv/EE_error_Lshaped_Domain_MNS_0p5_p2_hp.txt <==
ndof,EE,pred,mean
6.1092,0.060469,0.0073623,0.0010518
6.0551,0.04216,0.0037223,0.00046528
6.7387,0.028923,0.0028253,0.00031012
7.2304,0.01975,0.0020656,0.00019876
7.8944,0.011566,0.0014607,0.00012301
8.9379,0.0071044,0.0010981,8.1173e-05
9.9261,0.0037323,0.0007502,4.8628e-05
10.519,0.0031011,0.00055123,3.1359e-05
11.432,0.0018785,0.00038335,1.912e-05
12.962,0.0013064,0.0002803,1.2256e-05
14.078,0.0006524,0.00018263,6.9985e-06
15.511,0.00040375,0.00012936,4.3484e-06
16.748,0.0002923,9.0409e-05,2.666e-06
18.351,0.0001898,6.2102e-05,1.6056e-06
20.152,0.00011284,4.2097e-05,9.5453e-07
22.092,7.5479e-05,2.9027e-05,5.7732e-07
24.001,5.108e-05,1.9601e-05,3.4189e-07
26.275,3.1195e-05,1.3442e-05,2.0563e-07
28.646,1.9574e-05,9.3054e-06,1.2485e-07
31.13,1.2997e-05,6.1838e-06,7.2771e-08


==> Data_hp/L_shaped/expconv/EE_error_Lshaped_Domain_MNS_0p5_p3_hp.txt <==
ndof,EE,pred,mean
7.2433,0.041456,0.0027868,0.00039812
7.306,0.029614,0.001043,0.00013037
7.9895,0.018156,0.0006601,7.2455e-05
8.7937,0.011599,0.00043123,4.1495e-05
9.4727,0.0070174,0.00027949,2.3537e-05
10.537,0.0037014,0.00017471,1.2915e-05
11.473,0.0022404,0.00011121,7.2088e-06
12.599,0.0012891,6.826e-05,3.8832e-06
13.821,0.00081473,4.3646e-05,2.1769e-06
15.11,0.00045398,2.6545e-05,1.1607e-06
16.571,0.00027339,1.5398e-05,5.9007e-07
18.09,0.00015278,9.8979e-06,3.3271e-07
19.857,9.7813e-05,6.0449e-06,1.7825e-07
21.932,5.5909e-05,3.6409e-06,9.4135e-08
23.776,2.6664e-05,2.1632e-06,4.9049e-08
25.723,1.4936e-05,1.275e-06,2.5358e-08
28.541,8.3478e-06,7.8494e-07,1.3691e-08
31.183,4.5096e-06,4.6714e-07,7.1462e-09



==> Data_hp/L_shaped/expconv/EE_error_Lshaped_MNS_0p5_Hpnew_1to20.txt <==
ndof,EE,pred,mean
6.1092,0.060844,0.00048934,2.8442e-05
5.7789,0.058415,7.9948e-05,4.0745e-06
7.2433,0.030134,1.0354e-05,4.6304e-07
8.3872,0.015588,3.8367e-06,1.5037e-07
9.0572,0.0068048,4.7514e-08,1.6336e-09
10.063,0.0043522,3.5014e-09,1.0557e-10
10.936,0.0016044,3.5181e-09,9.3033e-11
12.021,0.00096256,4.6806e-11,1.0856e-12
12.905,0.00056622,9.6852e-13,1.97e-14
13.763,0.00024425,3.7693e-14,6.7234e-16
15.326,8.5096e-05,5.8392e-14,9.1349e-16
16.883,2.9405e-05,2.9987e-16,4.1147e-18
18.148,9.3674e-06,8.25e-18,9.9282e-20
19.654,3.0588e-06,1.1665e-17,1.2312e-19



==> Data_hp/L_shaped/expconv/EE_error_patchsolve_hp_bamg_reg_2pnt0_Lshaped_exp.txt <==
ndof,EE,pred,mean
6.1092,0.060844,0.00048934,2.8442e-05
6.1534,0.060042,0.00010944,5.5774e-06
7.9947,0.031482,1.6319e-05,7.298e-07
9.6512,0.015445,2.1701e-06,8.5053e-08
11.221,0.0086628,2.1657e-07,7.4459e-09
12.911,0.0045925,1.7629e-08,5.3153e-10
14.603,0.0017284,7.2225e-10,1.9099e-11
16.457,0.001297,1.2918e-10,2.9962e-12
18.016,0.00053077,3.6339e-12,7.3915e-14
19.885,0.00021153,1.9816e-13,3.5347e-15
21.786,7.3636e-05,3.7153e-14,5.8123e-16
23.684,2.7973e-05,1.9815e-16,2.719e-18
25.531,9.511e-06,5.7587e-18,6.9301e-20
27.036,3.1059e-06,9.9484e-18,1.05e-19
29.236,8.0375e-07,7.9124e-14,7.3244e-16


==> Data_hp/L_shaped/expconv/EE_error_patchsolve_hp_bamg_reg_2pnt5_Lshaped_exp.txt <==
ndof,EE,pred,mean
6.1091,0.060844,0.00048934,2.8442e-05
7.4829,0.047371,0.00062073,3.1635e-05
8.4155,0.021176,2.9123e-05,1.3024e-06
9.506,0.0096511,7.7564e-06,3.04e-07
11.117,0.0045324,8.8746e-07,3.0511e-08
12.612,0.0021407,2.3175e-08,6.9877e-10
14.13,0.00092683,5.9059e-09,1.5618e-10
15.647,0.00042409,9.6294e-11,2.2334e-12
17.243,0.00018698,6.358e-12,1.2933e-13
18.615,7.7988e-05,2.3381e-13,4.1705e-15
20.224,3.0192e-05,8.8894e-15,1.3907e-16
21.904,1.1132e-05,3.712e-16,5.0935e-18
23.415,4.485e-06,1.2225e-16,1.4712e-18


==> Data_hp/L_shaped/expconv/L2_error_Lshaped_Domain_MNS_0p5_p1_hp.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
4.8488,0.33952,0.2315,0.0070675,0.066855,0.064758,2.9575,0.046891,0.0042295
4.891,0.43192,0.13993,0.0048829,0.048094,0.045711,2.9577,0.033367,0.004121
5.4514,0.37833,0.075123,0.0037831,0.033253,0.032353,2.9577,0.02346,0.0029763
5.769,0.36591,0.038233,0.0036105,0.024449,0.023155,2.9577,0.017316,0.0025113
6.1622,0.36047,0.019577,0.0032588,0.016754,0.017813,2.9577,0.012789,0.0020605
7.3434,0.27347,0.011161,0.0016981,0.012192,0.012418,2.9577,0.0088947,0.0012176
7.5944,0.27488,0.0079898,0.001664,0.0096311,0.01015,2.9577,0.0072505,0.0011008
8.3059,0.25358,0.0043873,0.0014607,0.007543,0.0071833,2.9577,0.0054728,0.00084147
9.0246,0.24367,0.002245,0.0010569,0.0054213,0.0052921,2.9577,0.0039795,0.000656
9.9866,0.19414,0.0012432,0.00080904,0.0039988,0.0042436,2.9577,0.0030603,0.0004841
10.886,0.17704,0.00064175,0.0006467,0.0030192,0.0029787,2.9577,0.0022465,0.00037377
11.944,0.15976,0.00039685,0.00050642,0.0023201,0.0022598,2.9577,0.0017197,0.00028296
13.115,0.15111,0.00021609,0.00038673,0.0017079,0.0017067,2.9577,0.0012852,0.00021372
14.257,0.11935,0.00012892,0.00030854,0.001322,0.0013476,2.9577,0.0010069,0.00016638
15.549,0.11505,8.112e-05,0.00024228,0.0010298,0.0010193,2.9577,0.0007747,0.00012827
16.994,0.097792,4.8165e-05,0.00018924,0.00081657,0.00081334,2.9577,0.00061505,9.824e-05
18.769,0.094193,3.2257e-05,0.0001443,0.00061604,0.00060947,2.9577,0.00046313,7.2922e-05
20.272,0.090524,1.819e-05,0.00011775,0.0005065,0.00048869,2.9577,0.00037628,5.7876e-05
22.11,0.067624,1.0638e-05,8.8495e-05,0.00038294,0.00038477,2.9577,0.00028948,4.4607e-05
24.264,0.06395,7.0925e-06,6.7501e-05,0.00029826,0.00030066,2.9577,0.00022531,3.3751e-05


==> Data_hp/L_shaped/expconv/L2_error_Lshaped_Domain_MNS_0p5_p2_hp.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
6.1091,0.33952,0.2315,0.0018234,0.042618,0.041378,2.9576,0.029017,0.00075995
6.055,0.4288,0.1318,0.00076962,0.031811,0.029688,2.9577,0.021053,0.00079097
6.7387,0.38606,0.060631,0.00040926,0.018044,0.024526,2.9577,0.014531,0.00048877
7.2304,0.3809,0.034721,0.00029993,0.014018,0.015352,2.9577,0.010031,0.000356
7.8944,0.37449,0.016908,0.00024833,0.0082872,0.0092832,2.9577,0.0060244,0.00023974
8.9378,0.31817,0.0072886,0.00013475,0.0057155,0.0050328,2.9577,0.0036795,0.00013713
9.9261,0.29399,0.0032503,0.00010422,0.0024863,0.0030097,2.9577,0.0018934,8.5542e-05
10.519,0.2671,0.0018289,8.7929e-05,0.002239,0.0024002,2.9577,0.0015982,6.5881e-05
11.432,0.25381,0.00093056,7.1425e-05,0.0015489,0.001255,2.9577,0.00097214,4.5307e-05
12.962,0.23237,0.00045533,3.8983e-05,0.0010188,0.00092311,2.9577,0.00066975,2.574e-05
14.078,0.23235,0.00018574,3.0432e-05,0.00044634,0.00051583,2.9577,0.0003356,1.7753e-05
15.511,0.18187,8.7034e-05,2.093e-05,0.00027162,0.00030378,2.9577,0.00020161,1.1476e-05
16.748,0.17541,4.2664e-05,1.4727e-05,0.00021685,0.00020744,2.9577,0.00014843,8.1249e-06
18.351,0.14461,2.1736e-05,9.8699e-06,0.00014259,0.0001298,2.9577,9.5427e-05,5.3853e-06
20.152,0.14025,8.9477e-06,6.5685e-06,8.5891e-05,7.3055e-05,2.9577,5.596e-05,3.5338e-06
22.092,0.12526,3.6076e-06,4.6732e-06,5.4418e-05,5.0055e-05,2.9577,3.6902e-05,2.3369e-06
24,0.11552,1.6879e-06,2.9628e-06,3.6309e-05,3.3784e-05,2.9577,2.47e-05,1.6097e-06
26.274,0.10815,7.3819e-07,1.9944e-06,2.2609e-05,1.9427e-05,2.9577,1.4887e-05,1.071e-06
28.647,0.090189,4.4347e-07,1.4104e-06,1.2899e-05,1.2432e-05,2.9577,9.0414e-06,7.2588e-07
31.13,0.075075,2.0802e-07,9.9862e-07,8.377e-06,8.1674e-06,2.9577,5.9313e-06,4.9931e-07


==> Data_hp/L_shaped/expconv/L2_error_Lshaped_Domain_MNS_0p5_p3_hp.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
7.2432,0.33952,0.2315,0.00074051,0.030415,0.029575,2.9576,0.020534,0.0001703
7.3061,0.42033,0.14124,0.00029261,0.023647,0.021459,2.9577,0.015349,0.00016168
7.9896,0.43853,0.061581,9.7429e-05,0.014011,0.014349,2.9577,0.0096215,9.4545e-05
8.7937,0.39026,0.027943,4.5853e-05,0.0084805,0.0098055,2.9577,0.006198,5.3181e-05
9.4727,0.38347,0.013005,3.2353e-05,0.0058349,0.0052812,2.9577,0.0037693,3.4036e-05
10.537,0.37506,0.0062564,1.989e-05,0.0026114,0.0032062,2.9577,0.0019736,1.7964e-05
11.473,0.33388,0.0029032,1.6341e-05,0.0018234,0.0017098,2.9577,0.0012001,1.0785e-05
12.599,0.29589,0.0013176,8.9915e-06,0.0010498,0.00098028,2.9577,0.00068941,6.1478e-06
13.821,0.26485,0.00054858,5.2297e-06,0.00071417,0.00055207,2.9577,0.00042988,3.5283e-06
15.11,0.25283,0.00024288,3.8493e-06,0.00035371,0.00035527,2.9577,0.000241,2.066e-06
16.571,0.21999,0.00011716,2.1714e-06,0.00021201,0.00021806,2.9577,0.00014614,1.1878e-06
18.09,0.21271,4.8419e-05,1.4391e-06,0.00012728,0.00011084,2.9577,8.0994e-05,7.0167e-07
19.857,0.19481,2.0979e-05,7.5763e-07,7.7496e-05,7.9805e-05,2.9577,5.3439e-05,4.011e-07
21.932,0.17306,8.1169e-06,4.6529e-07,4.5434e-05,4.3979e-05,2.9577,3.0388e-05,2.2094e-07
23.776,0.1522,3.5826e-06,2.765e-07,2.1104e-05,2.0734e-05,2.9577,1.4239e-05,1.3614e-07
25.723,0.13955,1.3298e-06,1.9225e-07,1.1318e-05,1.1789e-05,2.9577,7.8772e-06,8.4891e-08
28.541,0.1294,5.5538e-07,1.0303e-07,6.7593e-06,6.5686e-06,2.9577,4.541e-06,4.5492e-08
31.182,0.1026,2.1953e-07,5.5582e-08,3.3607e-06,3.6334e-06,2.9577,2.3835e-06,2.675e-08



==> Data_hp/L_shaped/expconv/L2_error_Lshaped_MNS_0p5_Hpnew_1to20.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
6.1091,0.33952,0.2315,0.0018065,0.041798,0.040561,2.9576,0.028457,2095.3
5.779,0.55751,0.11588,0.0016461,0.037915,0.04239,2.9577,0.027708,5239.8
7.2432,0.53719,0.039268,0.00032187,0.019991,0.022736,2.9577,0.014555,126.2
8.3872,0.56079,0.014674,5.4555e-05,0.010983,0.011492,2.9577,0.0076173,11.225
9.0572,0.57115,0.0049427,1.4566e-05,0.0046185,0.0053212,2.9577,0.0033655,3.1582
10.063,0.6374,0.0017677,7.0122e-06,0.0027864,0.003495,2.9577,0.0021261,0.5558
10.936,0.60478,0.00073471,1.832e-06,0.00097849,0.0013803,2.9577,0.00079811,0.14078
12.021,0.58162,0.00025642,8.4737e-07,0.00075202,0.00065701,2.9577,0.00047667,0.029579
12.905,0.59099,8.5091e-05,8.7054e-07,0.00040626,0.00041246,2.9577,0.0002771,0.0091744
13.763,0.59299,2.3908e-05,1.8364e-07,0.00015066,0.00020238,2.9577,0.00011943,0.0031703
15.326,0.59595,4.9332e-06,3.7491e-08,5.3418e-05,7.0192e-05,2.9577,4.1805e-05,0.0005373
16.883,0.59152,1.1223e-06,1.5663e-08,1.9534e-05,2.3251e-05,2.9577,1.4471e-05,0.00010891
18.148,0.59746,1.9142e-07,6.8627e-09,6.5349e-06,7.108e-06,2.9577,4.6149e-06,3.3054e-05
19.654,0.598,3.6107e-08,1.7711e-09,2.0416e-06,2.4076e-06,2.9577,1.5049e-06,8.8699e-06


==> Data_hp/L_shaped/expconv/L2_error_patchsolve_hp_bamg_reg_2pnt0_Lshaped.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,Linf,exslp
6.109115e+00,3.395190e-01,2.315050e-01,1.806450e-03,4.179750e-02,4.056110e-02,2.957590e+00,2.845730e-02,3.798160e-02,1.188610e-05
6.153449e+00,5.165950e-01,1.012490e-01,1.601230e-03,4.105220e-02,4.126010e-02,2.957700e+00,2.837120e-02,4.650500e-02,1.097730e-05
7.994788e+00,5.168440e-01,3.868820e-02,2.881290e-04,2.115860e-02,2.356180e-02,2.957730e+00,1.521720e-02,2.445850e-02,6.164869e-07
9.651317e+00,4.887290e-01,1.415380e-02,5.143670e-05,1.171510e-02,1.057090e-02,2.957740e+00,7.552220e-03,1.272550e-02,7.768699e-08
1.122141e+01,4.812730e-01,6.315350e-03,1.194380e-05,6.273930e-03,6.299820e-03,2.957740e+00,4.255180e-03,6.081930e-03,1.480060e-08
1.291063e+01,5.150840e-01,2.144090e-03,2.332080e-06,3.732140e-03,2.931910e-03,2.957740e+00,2.253880e-03,2.289990e-03,3.165038e-09
1.460291e+01,5.226320e-01,8.517090e-04,3.117840e-07,1.186510e-03,1.360650e-03,2.957740e+00,8.612930e-04,1.235900e-03,8.165177e-10
1.645688e+01,5.069850e-01,3.181190e-04,1.409130e-07,9.131360e-04,9.828130e-04,2.957740e+00,6.410610e-04,8.868160e-04,2.192691e-10
1.801645e+01,5.005330e-01,9.349810e-05,2.155770e-08,3.124140e-04,4.501300e-04,2.957740e+00,2.578210e-04,3.455360e-04,8.099164e-11
1.988518e+01,4.988610e-01,1.955990e-05,3.137270e-09,1.248580e-04,1.796360e-04,2.957740e+00,1.029490e-04,1.145400e-04,2.735123e-11
2.178580e+01,5.360850e-01,4.641980e-06,3.782000e-10,5.606190e-05,5.161200e-05,2.957740e+00,3.640430e-05,4.815230e-05,1.002056e-11
2.368453e+01,4.885150e-01,9.493190e-07,5.316200e-11,2.036700e-05,2.030560e-05,2.957740e+00,1.375130e-05,1.955660e-05,3.996578e-12
2.553104e+01,4.715850e-01,2.115090e-07,6.120270e-12,6.630010e-06,7.219100e-06,2.957740e+00,4.682340e-06,6.327020e-06,1.750036e-12
2.703607e+01,4.968940e-01,4.016120e-08,1.864020e-12,2.248200e-06,2.262900e-06,2.957740e+00,1.525190e-06,2.332110e-06,9.320100e-13


==> Data_hp/L_shaped/expconv/L2_error_patchsolve_hp_bamg_reg_2pnt0_Lshaped_exp.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,Linf,exslp
6.109115e+00,3.395190e-01,2.315050e-01,1.806450e-03,4.179750e-02,4.056110e-02,2.957590e+00,2.845730e-02,3.798160e-02,1.188610e-05
6.153449e+00,5.165950e-01,1.012490e-01,1.601230e-03,4.105220e-02,4.126010e-02,2.957700e+00,2.837120e-02,4.650500e-02,1.097730e-05
7.994788e+00,5.168440e-01,3.868820e-02,2.881290e-04,2.115860e-02,2.356180e-02,2.957730e+00,1.521720e-02,2.445850e-02,6.164869e-07
9.651317e+00,4.887290e-01,1.415380e-02,5.143670e-05,1.171510e-02,1.057090e-02,2.957740e+00,7.552220e-03,1.272550e-02,7.768699e-08
1.122141e+01,4.812730e-01,6.315350e-03,1.194380e-05,6.273930e-03,6.299820e-03,2.957740e+00,4.255180e-03,6.081930e-03,1.480060e-08
1.291063e+01,5.150840e-01,2.144090e-03,2.332080e-06,3.732140e-03,2.931910e-03,2.957740e+00,2.253880e-03,2.289990e-03,3.165038e-09
1.460291e+01,5.226320e-01,8.517090e-04,3.117840e-07,1.186510e-03,1.360650e-03,2.957740e+00,8.612930e-04,1.235900e-03,8.165177e-10
1.645688e+01,5.069850e-01,3.181190e-04,1.409130e-07,9.131360e-04,9.828130e-04,2.957740e+00,6.410610e-04,8.868160e-04,2.192691e-10
1.801645e+01,5.005330e-01,9.349810e-05,2.155770e-08,3.124140e-04,4.501300e-04,2.957740e+00,2.578210e-04,3.455360e-04,8.099164e-11
1.988518e+01,4.988610e-01,1.955990e-05,3.137270e-09,1.248580e-04,1.796360e-04,2.957740e+00,1.029490e-04,1.145400e-04,2.735123e-11
2.178580e+01,5.360850e-01,4.641980e-06,3.782000e-10,5.606190e-05,5.161200e-05,2.957740e+00,3.640430e-05,4.815230e-05,1.002056e-11
2.368453e+01,4.885150e-01,9.493190e-07,5.316200e-11,2.036700e-05,2.030560e-05,2.957740e+00,1.375130e-05,1.955660e-05,3.996578e-12
2.553104e+01,4.715850e-01,2.115090e-07,6.120270e-12,6.630010e-06,7.219100e-06,2.957740e+00,4.682340e-06,6.327020e-06,1.750036e-12
2.703607e+01,4.968940e-01,4.016120e-08,1.864020e-12,2.248200e-06,2.262900e-06,2.957740e+00,1.525190e-06,2.332110e-06,9.320100e-13


==> Data_hp/L_shaped/expconv/L2_error_patchsolve_hp_bamg_reg_2pnt5_Lshaped_exp.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,Linf,exslp
6.109115e+00,3.395190e-01,2.315050e-01,1.806450e-03,4.179750e-02,4.056110e-02,2.957590e+00,2.845730e-02,3.798160e-02,5.839782e-06
7.482924e+00,5.198640e-01,7.656430e-02,9.026560e-04,3.176650e-02,3.436120e-02,2.957720e+00,2.266280e-02,3.698440e-02,6.271522e-07
8.415542e+00,5.386600e-01,2.258970e-02,1.383230e-04,1.447090e-02,1.580060e-02,2.957730e+00,1.028150e-02,1.607440e-02,1.722879e-07
9.505998e+00,5.369330e-01,7.408310e-03,2.015830e-05,6.922240e-03,7.043900e-03,2.957740e+00,4.728720e-03,7.274790e-03,4.510065e-08
1.111720e+01,5.351740e-01,2.316340e-03,3.292770e-06,3.224980e-03,3.341940e-03,2.957740e+00,2.221360e-03,3.411540e-03,8.057612e-09
1.261180e+01,5.444710e-01,7.487110e-04,5.837220e-07,1.588060e-03,1.512680e-03,2.957740e+00,1.048550e-03,1.656910e-03,2.011921e-09
1.412975e+01,5.425210e-01,2.127480e-04,9.647390e-08,6.734800e-04,6.739680e-04,2.957740e+00,4.556000e-04,6.755130e-04,5.763413e-10
1.564723e+01,5.360420e-01,6.429520e-05,1.783730e-08,2.970340e-04,3.178510e-04,2.957740e+00,2.078960e-04,3.419800e-04,1.876491e-10
1.724333e+01,5.420430e-01,1.917240e-05,3.404720e-09,1.373980e-04,1.334260e-04,2.957740e+00,9.156560e-05,1.483800e-04,6.446523e-11
1.861458e+01,5.446370e-01,4.752870e-06,6.284980e-10,5.578090e-05,5.796230e-05,2.957740e+00,3.845640e-05,4.624440e-05,2.778255e-11
2.022415e+01,5.480860e-01,1.216920e-06,1.020020e-10,2.258990e-05,2.136840e-05,2.957740e+00,1.486210e-05,1.937180e-05,1.115799e-11
2.190385e+01,5.586700e-01,2.834220e-07,2.705120e-11,8.268810e-06,7.882850e-06,2.957740e+00,5.460830e-06,8.236880e-06,4.639088e-12
2.341466e+01,5.433270e-01,6.708590e-08,4.454730e-12,3.454540e-06,3.056400e-06,2.957740e+00,2.201330e-06,3.213830e-06,2.227365e-12


==> Data_hp/L_shaped/expconv/L2_inf_error_Lshapeddomain_p1.txt <==
ndof,Linf
4.8488,0.046891
4.891,0.033367
5.4514,0.02346
5.769,0.017316
6.1622,0.012789
7.3434,0.0088947
7.5944,0.0076207
8.2768,0.0055059
9.1696,0.0038323
9.9058,0.0030136
10.877,0.0022581
12.117,0.0017008
13.01,0.0013679
14.193,0.0010164
15.594,0.00077614
17.018,0.0006051
18.609,0.00046879
20.419,0.0003669
22.137,0.0002846
24.169,0.00022461
26.352,0.00017785
28.879,0.00013761
31.577,0.00010632



==> Data_hp/L_shaped/expconv/L2_inf_error_Lshapeddomain_p2.txt <==
ndof,Linf
6.1091,0.029017
6.055,0.021053
6.7387,0.014531
7.2304,0.010031
7.8944,0.0060244
8.9378,0.0036795
9.9261,0.0018934
10.519,0.0015982
11.432,0.00097214
12.962,0.00066975
14.078,0.0003356
15.511,0.00020161
16.748,0.00014843
18.351,9.5427e-05
20.152,5.596e-05
22.092,3.6902e-05
24,2.47e-05
26.274,1.4887e-05
28.647,9.0414e-06
31.13,5.9313e-06


==> Data_hp/L_shaped/expconv/L2_inf_error_Lshapeddomain_p3.txt <==
ndof,Linf
7.2432,0.020534
7.3061,0.015349
7.9896,0.0096215
8.7937,0.006198
9.4727,0.0037693
10.537,0.0019736
11.473,0.0012001
12.599,0.00068941
13.821,0.00042988
15.11,0.000241
16.571,0.00014614
18.09,8.0994e-05
19.857,5.3439e-05
21.932,3.0388e-05
23.776,1.4239e-05
25.723,7.8772e-06
28.541,4.541e-06
31.182,2.1733e-06



==> Data_hp/L_shaped/expconv/all_error_L_shaped_Hp.txt <==
ndof,l2_error,H1_Seminorm_error,H1_error,Linf
6.1091,0.0018065,0.058243,0.058271,0.037982
5.779,0.0016461,0.056872,0.056896,0.046901
7.2432,0.00032187,0.030275,0.030277,0.025175
8.3872,5.4555e-05,0.015896,0.015896,0.010983
9.0572,1.4566e-05,0.007046,0.007046,0.0057575
10.063,7.0122e-06,0.0044698,0.0044698,0.0020737
10.936,1.832e-06,0.0016919,0.0016919,0.00092472
12.021,8.4737e-07,0.0009986,0.0009986,0.00054072
12.905,8.7054e-07,0.00057894,0.00057894,0.00047213
13.763,1.8364e-07,0.0002523,0.0002523,0.00014239
15.326,3.7491e-08,8.8207e-05,8.8207e-05,4.8199e-05
16.883,1.5663e-08,3.0368e-05,3.0368e-05,1.7529e-05
18.148,6.8627e-09,9.6555e-06,9.6555e-06,5.2197e-06
19.654,1.7711e-09,3.1567e-06,3.1567e-06,1.7539e-06


==> Data_hp/L_shaped/expconv/allerror_Lshaped_hp_bamg_reg_2pnt0.txt <==
ndof,l2_error,H1_Seminorm_error,H1_error
6.1091,0.0018065,0.05824317578051526,0.05827118470779533
6.1535,0.0016012,0.05820355920388375,0.05822557982055653
7.9948,0.00028813,0.03166814053587611,0.03166945127243129
9.651300000000001,5.1437e-05,0.01577933034067035,0.01577941417686249
11.221,1.1944e-05,0.008890967396745981,0.008890975419442797
12.911,2.3321e-06,0.00474600969446966,0.004746010267444689
14.603,3.1178e-07,0.001805274109380623,0.001805274136303617
16.457,1.4091e-07,0.001341543944751718,0.001341543952152008
18.016,2.1558e-08,0.0005479206375014542,0.0005479206379255552
19.885,3.1373e-09,0.0002187705400642417,0.0002187705400867371
21.786,3.782e-10,7.620201039342729e-05,7.620201039436581e-05
23.685,5.3162e-11,2.876018645628014e-05,2.876018645632928e-05
25.531,6.1203e-12,9.801648066014205e-06,9.801648066016116e-06
27.036,1.864e-12,3.189846336424374e-06,3.189846336424919e-06
29.235,1.8069e-12,8.24336603214973e-07,8.243366032169533e-07


==> Data_hp/L_shaped/expconv/allerror_Lshaped_hp_bamg_reg_2pnt2.txt <==
ndof,l2_error,H1_Seminorm_error,H1_error
6.109114744289606,0.00180645,0.05824288659965267,0.05827089411586629
7.702624618287351,0.000896456,0.04655161384452745,0.04656024468245346
8.710982738710142,0.000126644,0.02143124354861379,0.02143161773508328
10.17685383379191,2.18579e-05,0.01077429206736109,0.01077431423899416
11.98145282979018,4.16809e-06,0.005460965415620209,0.005460967006270433
13.57208808297453,7.37702e-07,0.002665674090581968,0.002665674192658255
15.12196852023773,1.1055e-07,0.001112716695848499,0.001112716701340149
16.9142160648372,1.76012e-08,0.0004683831701342395,0.0004683831704649541
19.14478494200561,3.11054e-09,0.0002005496619418741,0.0002005496619659965
20.78619029096589,4.88711e-10,8.32854338480025e-05,8.328543384943636e-05
22.48377431002024,8.601940000000001e-11,3.288462562414235e-05,3.288462562425486e-05
24.26953115295438,1.42522e-11,1.315768198582866e-05,1.315768198583638e-05
25.855709598585,2.9524e-12,5.129834324849098e-06,5.129834324849948e-06



==> Data_hp/L_shaped/expconv/allerror_Lshaped_hp_bamg_reg_2pnt5.txt <==
ndof,l2_error,H1_Seminorm_error,H1_error
6.109114744289606,0.00180645,0.05824288659965267,0.05827089411586629
7.482924114352577,0.0009026560000000001,0.04679532655821519,0.04680403161635049
8.415541898951927,0.000138323,0.02142582337204337,0.02142626986720575
9.505998058902888,2.01583e-05,0.009875926985736579,0.00987594755882487
11.11720406562815,3.29277e-06,0.004644250097055497,0.00464425126434114
12.61179713119396,5.83722e-07,0.002193202075961082,0.002193202153640055
14.12974623177757,9.64739e-08,0.0009527896805822364,0.0009527896854664273
15.64722703304996,1.78373e-08,0.0004350384527337785,0.000435038453099458
17.24332865315854,3.40472e-09,0.0001915220819644565,0.0001915220819947196
18.61457985063845,6.28498e-10,8.04433777641143e-05,8.044337776656951e-05
20.22414522808706,1.02002e-10,3.109521025125895e-05,3.109521025142625e-05
21.90385036864547,2.70512e-11,1.142420863511342e-05,1.142420863514544e-05
23.41465952635291,4.45473e-12,4.612529411461785e-06,4.612529411463936e-06


==> Data_hp/L_shaped/expconv/allerror_Lshaped_hp_p1.txt <==
ndof,l2_error,H1_Seminorm_error,H1_error
4.8488,0.0070675,0.09307625684888708,0.09334419716966877
4.891,0.0048829,0.06635155127802213,0.06653097826884857
5.4514,0.0037831,0.04639481240397465,0.04654879658605579
5.769,0.0036105,0.03367354489803531,0.03386655188013684
6.1622,0.0032588,0.02445402799131464,0.02467021002018426
7.3434,0.0016981,0.01740263164007099,0.01748528328652413
7.5944,0.001664,0.01399216163464388,0.01409075878758841
8.305899999999999,0.0014607,0.01041617242032792,0.01051809357155564
9.0246,0.0010569,0.007576068644092397,0.007649434862131974
9.986599999999999,0.00080904,0.005830826905336841,0.005886687364010425
10.886,0.0006467000000000001,0.004241252448275156,0.004290273093871764
11.944,0.00050642,0.003238759029319718,0.003278112454812983
13.115,0.00038673,0.002414486964139587,0.002445262233974099
14.257,0.00030854,0.001887779054868445,0.001912826884900983
15.549,0.00024228,0.001448951527829692,0.001469067775291528
16.994,0.00018924,0.001152522676783411,0.001167955606219688
18.769,0.0001443,0.0008665788841761609,0.0008785109290725985
20.272,0.00011775,0.0007038182763327476,0.0007136001882006478
22.11,8.8495e-05,0.0005428544892510331,0.000550020328283419
24.264,6.7501e-05,0.0004235037936075662,0.0004288494470102532


==> Data_hp/L_shaped/expconv/allerror_Lshaped_hp_p2.txt <==
ndof,l2_error,H1_Seminorm_error,H1_error
6.1091,0.0018234,0.05940061285879128,0.05942859240769548
6.055,0.00076962,0.04351226338631443,0.04351906915300923
6.7387,0.00040926,0.03044849112846152,0.03045124144838105
7.2304,0.00029993,0.02078913725963634,0.02079130072902847
7.8944,0.00024833,0.01244409442587125,0.01244657197259149
8.937799999999999,0.00013475,0.007615511544866831,0.007616703594895891
9.9261,0.00010422,0.003903841925590738,0.003905232846886342
10.519,8.7929e-05,0.003282389532033028,0.00328356704652745
11.432,7.1425e-05,0.001993518550202129,0.001994797669094537
12.962,3.8983e-05,0.001374803808585065,0.001375356385228571
14.078,3.0432e-05,0.0006821290086926373,0.0006828075066400486
15.511,2.093e-05,0.0004075042488122056,0.0004080413921405523
16.748,1.4727e-05,0.0003000921126920866,0.0003004532586426715
18.351,9.8699e-06,0.0001928210260837754,0.0001930734653597174
20.152,6.5685e-06,0.0001127576911168369,0.0001129488472639274
22.092,4.6732e-06,7.393795878302295e-05,7.408549485047664e-05
24,2.9628e-06,4.959538423079309e-05,4.96838034055365e-05
26.274,1.9944e-06,2.980897868092766e-05,2.98756228614568e-05
28.647,1.4104e-06,1.791476555805294e-05,1.797019902950438e-05
31.13,9.9862e-07,1.169959622209245e-05,1.174213752535713e-05


==> Data_hp/L_shaped/expconv/allerror_Lshaped_hp_p3.txt <==
ndof,l2_error,H1_Seminorm_error,H1_error
7.2432,0.00074051,0.042423494080521,0.04242995645838091
7.3061,0.00029261,0.03193226095972536,0.03193360159161664
7.9896,9.742900000000001e-05,0.02005497250060443,0.02005520915897017
8.793699999999999,4.5853e-05,0.01296405455480653,0.01296413564406085
9.4727,3.2353e-05,0.007870014704560595,0.007870081204575274
10.537,1.989e-05,0.004135109236767512,0.004135157072240425
11.473,1.6341e-05,0.002499640694179866,0.002499694106942087
12.599,8.9915e-06,0.001436324795580721,0.001436352939034223
13.821,5.2297e-06,0.0009026738468572135,0.0009026889960346753
15.11,3.8493e-06,0.0005013257793092232,0.0005013405570173732
16.571,2.1714e-06,0.0003041355022025545,0.0003041432535466799
18.09,1.4391e-06,0.0001687770837525047,0.0001687832189786947
19.857,7.5763e-07,0.0001112405863028418,0.0001112431662809761
21.932,4.6529e-07,6.323290912966128e-05,6.323462099027794e-05
23.776,2.765e-07,2.958509036660189e-05,2.958638241235315e-05
25.723,1.9225e-07,1.63425103640781e-05,1.634364112009622e-05
28.541,1.0303e-07,9.425213124911288e-06,9.425776234926224e-06
31.182,5.5582e-08,4.949333293485093e-06,4.949645382118197e-06



==> Data_hp/TargetBasedAdaptatioHp/adjoint_error_estimate.txt <==
192,0.00104978
222,0.00167967
318,0.00161193
372,0.00185615
510,0.00109706
574,0.00177729
832,3.30714e-06
1056,2.4873e-05
1466,2.98326e-05
1617,5.68621e-05
2470,1.17554e-05
3045,5.98876e-07
4015,3.91884e-07
5299,5.42842e-08
6819,1.15975e-08
8979,9.11131e-09
11941,1.62394e-08
15339,4.77351e-10


==> Data_hp/TargetBasedAdaptatioHp/expconv/target_error_gaussian_peak_hp.txt <==
ndof,target_err,DWR_est
5.769,0.00049292,2.1239e-05
5.5505,0.00023275,1.095e-06
6.2403,1.8169e-05,8.0248e-06
6.7824,3.148e-05,6.5197e-06
7.3803,1.2011e-06,1.5347e-06
7.8568,7.1606e-06,4.1655e-06
8.9169,1.6597e-06,1.8632e-06
9.7259,6.0469e-09,3.6331e-08
10.746,2.5269e-08,9.4305e-09
11.897,4.3519e-10,1.0554e-09
13.192,5.8004e-09,2.1688e-09
14.206,3.1381e-10,2.4503e-10
15.347,3.5087e-12,3.6832e-12
17.144,4.218e-13,3.2967e-13
18.824,2.602e-14,3.0879e-14
20.88,1.5091e-14,1.4641e-14
22.58,8.473e-15,5.4918e-15


==> Data_hp/TargetBasedAdaptatioHp/expconv/target_error_s_p_plus_1_gaussianpeak_eps_0p0005_alpha_1000_p1_exp.txt <==
ndof,target_err,DWR_est,extslp,extslp_DWR
4.5789,0.00052283,1.1742e-05,1.0992e-06,2.8796e-06
4.2172,0.00019759,2.5825e-05,1.5918e-06,4.1701e-06
5.0528,0.00020404,6.2775e-05,7.0566e-07,1.8486e-06
5.4848,0.00018321,3.9264e-05,4.8782e-07,1.2779e-06
6.1885,1.2585e-05,3.9161e-06,2.8337e-07,7.4236e-07
6.5808,1.4709e-05,7.5576e-06,2.1489e-07,5.6295e-07
7.2685,7.6535e-06,4.7478e-08,1.374e-07,3.5995e-07
7.8622,6.0174e-06,3.1249e-06,9.65e-08,2.528e-07
8.6934,5.0245e-06,2.8305e-06,6.1395e-08,1.6084e-07
9.5683,4.5472e-07,7.3334e-07,3.9877e-08,1.0447e-07
10.437,7.3183e-07,4.6879e-07,2.6967e-08,7.0648e-08
11.47,2.129e-07,1.2739e-07,1.7638e-08,4.6207e-08
12.551,1.1646e-07,8.8913e-08,1.1762e-08,3.0813e-08
13.657,2.7439e-08,1.6976e-08,8.0434e-09,2.1071e-08
14.92,6.9642e-08,6.0915e-08,5.4023e-09,1.4153e-08
16.23,1.5795e-08,4.0669e-09,3.6989e-09,9.6902e-09
17.96,1.1504e-07,1.3314e-07,2.3449e-09,6.143e-09
19.885,6.8219e-09,2.3318e-10,1.4829e-09,3.8847e-09
21.595,3.7953e-09,9.1961e-09,1.023e-09,2.68e-09
23.551,1.3851e-09,3.6287e-09,6.9257e-10,1.8144e-09


==> Data_hp/TargetBasedAdaptatioHp/expconv/target_error_s_p_plus_1_gaussianpeak_eps_0p0005_alpha_1000_p1_exp_reg2pnt5.txt <==
ndof,target_err,DWR_est,extslp
4.578857e+00,5.228290e-04,1.174200e-05,8.339925e-06
4.626065e+00,2.659540e-04,6.603880e-05,7.922986e-06
5.091643e+00,2.466790e-04,5.783210e-05,4.905210e-06
6.188463e+00,6.176640e-05,4.588190e-05,1.849412e-06
6.716570e+00,1.593870e-05,7.433550e-06,1.228032e-06
7.398636e+00,1.482790e-05,6.958020e-07,7.571626e-07
7.862224e+00,3.470230e-06,2.082600e-06,5.587537e-07
8.504035e+00,1.090980e-06,1.033190e-06,3.774178e-07
9.097701e+00,3.220980e-07,2.472570e-07,2.693328e-07
9.946380e+00,8.448650e-08,1.105990e-07,1.724338e-07
1.089430e+01,7.779970e-09,3.446890e-08,1.093830e-07
1.170094e+01,6.396840e-08,4.008340e-08,7.653205e-08
1.289060e+01,1.690950e-08,1.880360e-08,4.716086e-08
1.388339e+01,1.830860e-08,3.145740e-08,3.254398e-08
1.505756e+01,2.213010e-08,3.068190e-08,2.168578e-08
1.648759e+01,3.400010e-08,1.734390e-08,1.377720e-08
1.804311e+01,2.318910e-08,1.687050e-08,8.777907e-09
1.945882e+01,1.621580e-08,1.026540e-08,6.016790e-09
2.144623e+01,1.850800e-08,1.225950e-08,3.699921e-09
2.330102e+01,4.887680e-09,2.116340e-09,2.443840e-09


==> Data_hp/TargetBasedAdaptatioHp/expconv/target_error_s_p_plus_1_gaussianpeak_eps_0p0005_alpha_1000_p2_exp.txt <==
ndof,target_err,DWR_est,extslp,extslp_DWR
5.769,0.00049257,2.2738e-05,6.2545e-08,1.3372e-07
5.3832,0.00031704,7.9415e-05,1.0511e-07,2.2471e-07
6.1622,4.7531e-05,2.3538e-07,3.8142e-08,8.1545e-08
6.9521,2.1545e-05,6.952e-06,1.5438e-08,3.3006e-08
7.5244,1.8196e-05,4.4896e-06,8.5295e-09,1.8235e-08
8.1733,1.3806e-06,2.4333e-06,4.5863e-09,9.8052e-09
8.9876,1.869e-07,6.2932e-07,2.2496e-09,4.8095e-09
10.086,1.8854e-06,1.2143e-06,9.475e-10,2.0257e-09
11.085,5.3669e-07,2.4945e-07,4.6666e-10,9.9769e-10
12.272,4.9776e-08,2.7506e-08,2.1762e-10,4.6525e-10
13.242,3.2705e-09,3.5276e-09,1.2297e-10,2.6289e-10
14.659,1.335e-09,7.9025e-10,5.7368e-11,1.2265e-10
15.948,3.5931e-10,3.2172e-10,3.0493e-11,6.5192e-11
17.647,7.0058e-11,8.3447e-11,1.4267e-11,3.0501e-11
19.142,4.3885e-11,3.9464e-11,7.7541e-12,1.6578e-11
20.699,7.6667e-11,5.1199e-11,4.314e-12,9.223e-12
22.597,1.073e-11,1.0792e-11,2.2342e-12,4.7765e-12
24.858,7.1239e-11,4.6455e-11,1.0926e-12,2.3359e-12
27.262,1.0934e-12,2.3375e-12,5.4669e-13,1.1688e-12


==> Data_hp/TargetBasedAdaptatioHp/expconv/target_error_s_p_plus_1_gaussianpeak_eps_0p0005_alpha_1000_p2_exp_reg2pnt5.txt <==
ndof,target_err,DWR_est,extslp
5.768998e+00,4.925670e-04,2.273840e-05,2.118806e-09
5.517848e+00,3.427820e-04,4.756520e-05,2.646942e-09
6.316360e+00,6.663200e-05,1.518540e-05,1.346663e-09
7.416860e+00,1.559480e-05,9.323120e-06,6.032439e-10
8.143253e+00,4.625020e-07,7.732470e-07,3.780973e-10
8.887488e+00,1.868520e-06,8.669370e-07,2.441732e-10
9.480106e+00,3.794460e-07,2.937310e-07,1.768183e-10
1.051924e+01,1.652410e-08,3.480670e-08,1.051167e-10
1.164222e+01,1.568410e-07,7.132370e-08,6.330163e-11
1.280579e+01,3.343690e-08,2.086650e-08,3.931525e-11
1.408788e+01,7.804810e-09,5.496740e-09,2.439858e-11
1.525777e+01,6.927550e-10,3.754490e-10,1.637338e-11
1.679807e+01,7.872140e-10,4.624790e-10,1.012269e-11
1.826761e+01,5.176150e-11,2.727480e-11,6.655565e-12
1.963678e+01,5.201270e-11,3.954190e-11,4.637054e-12
2.113742e+01,2.658760e-11,1.331910e-11,3.208730e-12
2.302329e+01,9.395770e-12,1.159690e-11,2.092937e-12
2.512365e+01,3.777820e-12,6.793590e-12,1.352630e-12
2.744662e+01,3.666070e-12,5.025800e-12,8.692586e-13
2.982566e+01,1.147290e-12,1.680530e-12,5.736450e-13


==> Data_hp/TargetBasedAdaptatioHp/expconv/target_error_s_p_plus_1_gaussianpeak_eps_0p0005_alpha_1000_p3_exp.txt <==
ndof,target_err,DWR_est,extslp,extslp_DWR
6.8399,0.00039759,2.9556e-05,1.3922e-07,2.7608e-07
6.5421,0.00016221,2.4035e-05,2.2216e-07,4.4056e-07
7.2432,3.1446e-07,5.6347e-06,7.629e-08,1.5129e-07
8.2426,3.1679e-06,1.2702e-06,1.9636e-08,3.894e-08
9.1657,8.1635e-07,1.7109e-07,6.4416e-09,1.2774e-08
9.5828,9.7502e-08,2.5521e-07,4.0367e-09,8.0052e-09
11.052,2.8738e-08,2.2996e-09,9.027e-10,1.7902e-09
12.074,3.8757e-09,5.0086e-09,3.5679e-10,7.0756e-10
13.181,3.8498e-09,4.4357e-11,1.42e-10,2.816e-10
14.326,1.8569e-09,9.2522e-10,5.9224e-11,1.1745e-10
15.754,1.0068e-09,5.4795e-10,2.1832e-11,4.3295e-11
17.28,5.003e-10,3.0783e-10,8.2687e-12,1.6398e-11
18.748,4.6278e-12,7.1809e-12,3.5125e-12,6.9656e-12
20.708,3.2741e-12,2.6475e-12,1.2367e-12,2.4525e-12
22.754,2.4325e-13,1.2425e-12,4.5994e-13,9.1212e-13
24.728,4.8297e-13,4.0277e-13,1.9199e-13,3.8074e-13
27.072,1.6842e-13,2.9424e-13,7.4185e-14,1.4712e-13


==> Data_hp/TargetBasedAdaptatioHp/expconv/target_error_s_p_plus_1_gaussianpeak_eps_0p0005_alpha_1000_p3_exp_reg2pnt5.txt <==
ndof,target_err,DWR_est,extslp
6.839904e+00,3.975870e-04,2.955580e-05,1.702940e-09
6.694330e+00,1.780960e-04,3.992540e-05,1.896329e-09
8.041452e+00,3.599020e-06,1.787590e-07,7.581881e-10
8.793659e+00,3.239760e-06,1.235720e-06,4.848429e-10
9.397796e+00,8.779630e-07,2.976180e-07,3.477916e-10
1.032280e+01,6.370930e-08,4.080540e-08,2.175011e-10
1.179274e+01,2.766630e-09,1.799430e-09,1.117831e-10
1.327614e+01,2.099870e-10,4.603770e-11,6.181437e-11
1.458100e+01,7.493910e-10,4.263470e-10,3.868237e-11
1.554996e+01,5.446460e-10,1.714200e-10,2.804160e-11
1.661897e+01,1.579390e-11,7.632130e-12,2.011074e-11
1.840049e+01,8.140680e-12,6.371740e-12,1.208655e-11
1.978946e+01,6.283810e-12,2.637280e-12,8.400008e-12
2.133404e+01,5.788180e-12,5.899540e-12,5.768778e-12
2.310225e+01,1.690500e-12,9.489960e-13,3.874159e-12
2.556577e+01,1.178890e-12,1.124220e-12,2.334292e-12
2.764605e+01,4.286030e-13,4.130610e-13,1.578641e-12
3.018039e+01,5.879350e-13,5.968380e-13,1.018180e-12



==> Data_hp/TargetBasedAdaptatioHp/expconv/targetbasedadaptation_s_p_plus_1_gaussianpeak_alpha1000_hp_bamgreg_2p5.txt <==
ndof,target_err,DWR_est,extslp
5.768998e+00,4.929180e-04,2.123890e-05,3.541323e-12
5.646216e+00,2.866410e-04,1.781890e-05,3.943484e-12
6.534335e+00,3.718500e-05,9.638380e-06,1.899593e-12
7.594363e+00,2.266700e-06,6.058070e-07,8.957992e-13
7.994788e+00,4.484590e-07,5.802360e-07,6.928396e-13
8.806572e+00,2.321040e-07,1.364430e-07,4.272018e-13
9.520730e+00,4.744620e-08,7.296090e-09,2.892785e-13
1.079511e+01,4.666570e-09,7.085520e-10,1.543594e-13
1.150032e+01,2.210970e-09,6.130830e-10,1.124913e-13
1.246336e+01,4.300210e-10,2.112460e-10,7.524748e-14
1.359196e+01,6.717650e-12,3.504270e-12,4.878164e-14
1.505020e+01,3.915250e-12,2.602660e-12,2.930595e-14
1.634411e+01,2.449330e-13,2.748960e-13,1.940266e-14
1.752133e+01,2.284940e-13,1.535700e-13,1.370350e-14
1.950011e+01,1.016150e-14,9.132900e-15,8.025688e-15
2.127381e+01,9.563910e-15,9.660170e-15,5.193268e-15
2.317572e+01,6.769110e-15,7.005850e-15,3.384555e-15


==> Data_hp/TargetBasedAdaptatioHp/expconv/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p1.txt <==
ndof,target_err,DWR_est,extslp
4.5789,0.013887,0.016085,0.00096681
4.7177,0.044391,0.030321,0.00084521
5.2048,0.018094,0.01088,0.00054315
5.5505,0.0051112,0.0034535,0.00040668
6.2403,0.010172,0.0010412,0.00024007
6.6719,0.0011062,0.0027052,0.00017767
7.094,0.00385,0.0001993,0.00013482
8.1882,0.0036177,0.0012122,7.0695e-05
8.7721,0.00016374,0.00020517,5.1855e-05
9.4016,0.0005557,0.00043631,3.7962e-05
10.446,0.00024151,0.00024741,2.3626e-05
11.605,0.00043793,0.00015465,1.4717e-05
12.525,0.0001901,5.1639e-05,1.044e-05
13.742,9.2863e-05,3.7878e-05,6.8793e-06
15.132,5.8573e-05,1.6911e-06,4.4585e-06
16.469,6.0472e-06,1.6158e-05,3.046e-06
17.819,3.3825e-05,1.4519e-05,2.1368e-06
19.551,9.5923e-06,3.4081e-06,1.4077e-06
21.559,9.8223e-06,3.1515e-06,9.0667e-07
23.489,1.8177e-06,2.3289e-07,6.1637e-07
25.477,7.0283e-07,2.2167e-06,4.2766e-07
27.777,2.4422e-06,3.5384e-07,2.8984e-07
29.897,6.6474e-07,2.8842e-07,2.0816e-07
32.975,2.1853e-07,1.6122e-07,1.3394e-07
35.822,1.8455e-07,3.1692e-08,9.2277e-08


==> Data_hp/TargetBasedAdaptatioHp/expconv/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p2.txt <==
ndof,target_err,DWR_est,extslp
5.769,0.0021378,0.00021021,0.0053214
5.9439,0.0052335,0.010943,0.0042533
6.6494,0.0020422,0.00029654,0.001834
7.1531,0.00068781,0.0010395,0.0010607
7.7306,0.0018684,0.0011499,0.00059248
8.4623,3.9321e-06,0.0002758,0.00030068
9.5244,0.00069118,4.6844e-06,0.00012388
10.106,0.00032021,8.7469e-06,7.9447e-05
10.869,0.00010521,4.2899e-05,4.6012e-05
11.845,7.8002e-05,4.887e-05,2.4138e-05
13.127,2.8302e-05,1.9374e-05,1.117e-05
14.47,1.7522e-05,7.4471e-08,5.3786e-06
16.049,1.4142e-05,5.2442e-07,2.4737e-06
17.367,9.2692e-06,1.4253e-06,1.3689e-06
18.966,7.6688e-07,1.0058e-07,7.0713e-07
20.952,7.7121e-07,1.1807e-07,3.35e-07
22.748,3.0075e-07,2.6598e-08,1.8078e-07
24.793,2.1758e-07,4.3283e-09,9.4802e-08
27.083,1.534e-07,1.035e-08,4.8866e-08
29.649,1.1337e-07,2.8331e-08,2.4784e-08
32.53,2.473e-08,2.1477e-09,1.2365e-08


==> Data_hp/TargetBasedAdaptatioHp/expconv/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p3.txt <==
ndof,target_err,DWR_est,extslp
6.8399,0.030065,0.0018349,0.0027671
7.0473,0.0030932,0.0019058,0.0020221
7.8297,0.0025722,0.0010641,0.00066942
8.5726,0.00025452,0.0011463,0.00025844
9.3978,9.7466e-05,0.00016124,9.8463e-05
10.066,0.00011659,1.5661e-05,4.7857e-05
11.133,8.8205e-08,9.86e-06,1.6614e-05
12.051,5.5143e-06,1.1714e-05,7.2345e-06
13.026,2.9634e-06,1.0829e-05,3.1965e-06
14.565,1.5554e-06,3.0471e-08,9.8899e-07
15.781,1.446e-06,6.8561e-07,4.2626e-07
17.111,4.9688e-07,1.1788e-07,1.8223e-07
18.777,1.1763e-08,7.3158e-08,6.8713e-08
20.622,6.4838e-08,1.6237e-08,2.5677e-08
22.572,4.3161e-08,1.1108e-09,9.9449e-09
24.646,4.1975e-08,2.3807e-09,3.9516e-09
27.207,3.499e-09,7.8023e-11,1.3991e-09
29.465,1.481e-09,6.0744e-10,6.0589e-10
31.994,5.1031e-10,1.9745e-11,2.5516e-10


==> Data_hp/TargetBasedAdaptatioHp/expconv/targetbasedadaptation_s_p_plus_1_squarejump_nadarajah_alpha50_hp.txt <==
ndof,target_err,DWR_est,extslp
5.768998e+00,1.576100e-03,1.049780e-03,2.920160e-08
6.055049e+00,7.552900e-03,1.679670e-03,2.292558e-08
6.825624e+00,1.159560e-03,1.611930e-03,1.259496e-08
7.191966e+00,3.902060e-03,1.856150e-03,9.697737e-09
7.989570e+00,2.772190e-03,1.097060e-03,5.731809e-09
8.310694e+00,3.484090e-03,1.777290e-03,4.706761e-09
9.405339e+00,3.119420e-04,3.307140e-06,2.535341e-09
1.018329e+01,1.662550e-04,2.487300e-05,1.703997e-09
1.135999e+01,2.307890e-05,2.983260e-05,9.863219e-10
1.173735e+01,1.877130e-05,5.686210e-05,8.376423e-10
1.351758e+01,1.073280e-05,1.175540e-05,4.134412e-10
1.449425e+01,2.059590e-06,8.439040e-07,2.916956e-10
1.601041e+01,5.297800e-07,4.535420e-07,1.773766e-10
1.741757e+01,6.198820e-07,4.713410e-07,1.164047e-10
1.887826e+01,1.497220e-07,1.965760e-07,7.782133e-11
2.061584e+01,1.877900e-08,4.296820e-08,5.010756e-11
2.314651e+01,3.936600e-09,5.795720e-09,2.808541e-11
2.502664e+01,8.010580e-10,2.958430e-10,1.900623e-11
2.757873e+01,5.151630e-10,1.134410e-12,1.169600e-11
2.987653e+01,1.567790e-11,1.308550e-11,7.838950e-12


==> Data_hp/TargetBasedAdaptatioHp/target_error_output.txt <==
192,0.0015761
222,0.0075529
318,0.00115956
372,0.00390206
510,0.00277219
574,0.00348409
832,0.000311942
1056,0.000166255
1466,2.30789e-05
1617,1.87713e-05
2470,1.07328e-05
3045,2.05959e-06
4015,3.49593e-07
5299,3.55162e-07
6819,1.66189e-08
8979,7.11265e-08
11941,5.01172e-08
15339,3.35238e-09
20410,1.48607e-09


==> Data_hp/TargetBasedAdaptation/ratio_error_bamg.txt <==
1.2,653,26187
1.4,516,7777.4
1.6,507,2413.1
1.8,443,1187.9
2,454,898.2
2.5,436,188.1
3,531,104.09


==> Data_hp/TargetBasedAdaptation/target_error_gaussian_peak_alpha_1000_hp_bamgreg_1pnt2.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.975870e-04,2.955580e-05,2.992297e-10
1.788854e+01,1.942010e-04,1.727510e-05,2.992297e-10
2.213594e+01,2.022460e-05,2.074120e-06,1.031310e-10
3.114482e+01,1.411100e-07,2.612720e-07,1.870468e-11
3.674235e+01,8.884160e-08,4.547920e-08,8.185499e-12
3.949684e+01,2.802190e-09,9.659810e-10,5.702537e-12
4.669047e+01,6.355060e-09,3.885020e-09,2.470236e-12
5.215362e+01,1.398680e-09,1.327870e-09,1.420553e-12
5.932959e+01,1.691700e-10,2.718620e-11,7.456293e-13
6.964194e+01,8.393870e-11,4.209530e-11,3.345995e-13
7.668116e+01,1.046320e-11,8.336930e-12,2.067456e-13
8.461678e+01,1.868780e-12,1.698310e-12,1.263563e-13
9.471008e+01,2.542940e-12,1.814150e-12,7.192808e-14
1.041633e+02,9.844110e-13,9.890460e-13,4.469977e-14
1.196244e+02,4.475180e-14,5.108330e-14,2.237590e-14


==> Data_hp/TargetBasedAdaptation/target_error_gaussian_peak_alpha_1000_hp_bamgreg_1pnt4.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.975870e-04,2.955580e-05,2.065879e-09
2.236068e+01,9.476110e-05,2.459220e-05,6.769471e-10
3.240370e+01,3.672340e-06,1.258230e-06,1.059270e-10
3.974921e+01,2.841650e-07,1.472830e-07,3.813617e-11
5.059644e+01,3.657230e-08,2.281950e-08,1.141248e-11
6.442049e+01,8.401170e-10,9.744990e-10,3.410826e-12
7.576279e+01,4.525710e-11,6.110580e-12,1.516003e-12
8.336666e+01,1.661360e-11,3.987480e-12,9.397617e-13
9.305912e+01,5.176120e-12,2.914960e-12,5.422319e-13
9.705668e+01,3.127160e-12,7.712220e-12,4.393924e-13
1.067708e+02,1.094710e-14,8.257920e-13,2.727204e-13
1.177710e+02,4.727160e-13,4.543620e-13,1.670277e-13
1.292672e+02,1.881920e-13,9.484330e-14,1.048428e-13
1.440486e+02,1.982120e-13,2.752800e-13,6.101470e-14
1.618332e+02,6.818220e-14,5.855610e-14,3.409110e-14


==> Data_hp/TargetBasedAdaptation/target_error_gaussian_peak_alpha_1000_hp_bamgreg_1pnt6.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.975870e-04,2.955580e-05,9.629243e-09
2.000000e+01,1.247200e-04,1.372880e-05,5.512100e-09
2.664583e+01,3.370840e-06,1.947770e-06,1.313171e-09
3.464102e+01,7.805250e-07,1.897980e-07,3.536014e-10
3.885872e+01,3.018710e-08,1.246120e-08,1.990787e-10
4.743416e+01,1.087040e-08,4.304740e-09,7.345321e-11
5.513620e+01,3.790920e-10,2.750220e-10,3.461650e-11
6.196773e+01,7.880150e-11,4.490830e-11,1.930363e-11
6.841053e+01,2.411370e-11,3.575660e-11,1.177206e-11
7.576279e+01,2.540420e-11,4.822690e-11,7.066223e-12
8.485281e+01,3.693770e-12,7.207160e-12,4.009921e-12
9.471008e+01,3.908480e-12,6.347510e-14,2.314653e-12
1.087658e+02,1.283210e-12,1.663830e-12,1.158791e-12
1.234099e+02,1.120020e-13,1.973440e-14,6.161938e-13
1.359779e+02,7.588480e-13,6.299850e-13,3.794240e-13


==> Data_hp/TargetBasedAdaptation/target_error_gaussian_peak_alpha_1000_hp_bamgreg_1pnt8.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.975870e-04,2.955580e-05,1.659075e-09
1.870829e+01,6.133780e-05,1.617240e-05,1.326083e-09
2.529822e+01,3.861660e-06,1.415920e-06,2.932858e-10
3.033150e+01,5.769000e-07,3.435450e-07,1.183781e-10
3.521363e+01,1.284470e-07,7.292330e-08,5.612893e-11
4.049691e+01,2.711900e-08,8.380970e-09,2.790174e-11
4.505552e+01,1.944990e-09,9.659580e-10,1.636820e-11
5.138093e+01,1.076310e-09,7.621900e-10,8.486549e-12
5.779273e+01,9.250460e-11,1.046530e-11,4.713839e-12
6.804410e+01,2.291020e-11,5.996960e-12,2.083476e-12
7.829432e+01,1.660020e-12,7.339370e-13,1.032975e-12
9.011104e+01,1.235960e-12,9.908700e-13,5.115062e-13
9.884331e+01,4.773760e-13,7.347350e-13,3.221102e-13
1.109955e+02,1.109180e-12,1.031200e-12,1.803907e-13
1.235718e+02,2.109470e-13,1.782580e-13,1.054735e-13


==> Data_hp/TargetBasedAdaptation/target_error_gaussian_peak_alpha_1000_hp_bamgreg_2pnt0.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.975870e-04,2.955580e-05,2.992297e-10
1.788854e+01,1.942010e-04,1.727510e-05,2.992297e-10
2.213594e+01,2.022460e-05,2.074120e-06,1.031310e-10
3.114482e+01,1.411100e-07,2.612720e-07,1.870468e-11
3.674235e+01,8.884160e-08,4.547920e-08,8.185499e-12
3.949684e+01,2.802190e-09,9.659810e-10,5.702537e-12
4.669047e+01,6.355060e-09,3.885020e-09,2.470236e-12
5.215362e+01,1.398680e-09,1.327870e-09,1.420553e-12
5.932959e+01,1.691700e-10,2.718620e-11,7.456293e-13
6.964194e+01,8.393870e-11,4.209530e-11,3.345995e-13
7.668116e+01,1.046320e-11,8.336930e-12,2.067456e-13
8.461678e+01,1.868780e-12,1.698310e-12,1.263563e-13
9.471008e+01,2.542940e-12,1.814150e-12,7.192808e-14
1.041633e+02,9.844110e-13,9.890460e-13,4.469977e-14
1.196244e+02,4.475180e-14,5.108330e-14,2.237590e-14


==> Data_hp/TargetBasedAdaptation/target_error_squarejump_nadarajah_alpha_50_bamgreg_1pnt2.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,9.774790e-03,1.300690e-04,2.034803e-04
1.923538e+01,1.801670e-03,2.550020e-03,1.415445e-04
2.323790e+01,8.093280e-05,6.753770e-04,5.500637e-05
2.792848e+01,6.956690e-05,1.557730e-03,2.193617e-05
3.361547e+01,6.904460e-05,1.547000e-04,8.683630e-06
4.505552e+01,2.869650e-05,5.457580e-05,2.007508e-06
6.284903e+01,6.150670e-06,4.292600e-06,3.801059e-07
7.956130e+01,1.073080e-06,3.377650e-07,1.169198e-07
9.710819e+01,3.130030e-06,1.116940e-06,4.316365e-08
1.089036e+02,3.553660e-07,2.149920e-07,2.433244e-08
1.308434e+02,5.136030e-08,3.494040e-08,9.719367e-09
1.389604e+02,3.997550e-08,3.327170e-08,7.193524e-09
1.526106e+02,4.708610e-09,9.527740e-09,4.502707e-09
1.707044e+02,1.337890e-08,2.105730e-08,2.571423e-09
1.840109e+02,3.533540e-09,2.679890e-09,1.766770e-09


==> Data_hp/TargetBasedAdaptation/target_error_squarejump_nadarajah_alpha_50_bamgreg_2pnt0.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,9.774790e-03,1.300690e-04,1.670505e-04
1.843909e+01,3.635450e-03,1.544130e-03,1.435573e-04
2.121320e+01,2.298350e-03,5.651730e-04,7.123466e-05
2.489980e+01,4.136080e-04,5.378690e-04,3.197006e-05
2.756810e+01,8.207240e-05,1.448660e-04,1.921714e-05
3.224903e+01,3.892840e-05,3.499090e-04,8.772822e-06
3.660601e+01,1.646260e-05,1.185130e-05,4.655439e-06
4.393177e+01,2.259090e-05,3.455810e-06,1.869947e-06
4.898979e+01,8.934970e-06,5.737430e-06,1.084413e-06
5.639149e+01,2.060940e-06,1.121750e-06,5.366052e-07
6.557439e+01,1.374410e-06,1.830550e-06,2.523780e-07
7.602631e+01,1.008830e-06,2.031590e-07,1.204767e-07
8.300602e+01,5.101610e-07,8.487100e-07,7.765593e-08
9.497368e+01,1.377740e-07,7.946680e-08,3.960101e-08
1.110405e+02,2.527920e-08,2.193100e-08,1.812654e-08
1.253395e+02,1.324190e-08,2.789160e-08,9.891956e-09
1.429336e+02,2.430320e-09,3.266440e-09,5.129225e-09
1.617096e+02,2.880440e-09,2.205510e-09,2.767218e-09
1.868154e+02,1.434380e-09,1.473820e-09,1.344804e-09



==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_gaussian_peak_alpha_1000_p_BL1.txt <==
ndof,target_err,DWR_est,extslp
9.797959e+00,5.228290e-04,1.174200e-05,1.099194e-06
8.660254e+00,1.975880e-04,2.582540e-05,1.591803e-06
1.135782e+01,2.040430e-04,6.277470e-05,7.056621e-07
1.284523e+01,1.832080e-04,3.926380e-05,4.878153e-07
1.539480e+01,1.258500e-05,3.916140e-06,2.833732e-07
1.688194e+01,1.470920e-05,7.557610e-06,2.148889e-07
1.959592e+01,7.653450e-06,4.747750e-08,1.373993e-07
2.204541e+01,6.017360e-06,3.124910e-06,9.649991e-08
2.563201e+01,5.024520e-06,2.830540e-06,6.139504e-08
2.959730e+01,4.547170e-07,7.333400e-07,3.987725e-08
3.371943e+01,7.318300e-07,4.687910e-07,2.696750e-08
3.884585e+01,2.128960e-07,1.273900e-07,1.763792e-08
4.446347e+01,1.164640e-07,8.891270e-08,1.176173e-08
5.046781e+01,2.743940e-08,1.697580e-08,8.043368e-09
5.762812e+01,6.964200e-08,6.091520e-08,5.402292e-09
6.538348e+01,1.579490e-08,4.066880e-09,3.698939e-09
7.611176e+01,1.150420e-07,1.331420e-07,2.344909e-09
8.867356e+01,6.821890e-09,2.331820e-10,1.482856e-09
1.003544e+02,3.795320e-09,9.196080e-09,1.022992e-09
1.142891e+02,1.385150e-09,3.628720e-09,6.925750e-10


==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_gaussian_peak_alpha_1000_p_BL2.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,4.925670e-04,2.273840e-05,6.254518e-08
1.249000e+01,3.170360e-04,7.941520e-05,1.051079e-07
1.529706e+01,4.753070e-05,2.353810e-07,3.814233e-08
1.833030e+01,2.154480e-05,6.952050e-06,1.543827e-08
2.063977e+01,1.819560e-05,4.489600e-06,8.529487e-09
2.336664e+01,1.380590e-06,2.433290e-06,4.586330e-09
2.694439e+01,1.868990e-07,6.293170e-07,2.249600e-09
3.203123e+01,1.885420e-06,1.214320e-06,9.474984e-10
3.690528e+01,5.366910e-07,2.494520e-07,4.666638e-10
4.298837e+01,4.977580e-08,2.750620e-08,2.176166e-10
4.818714e+01,3.270510e-09,3.527620e-09,1.229678e-10
5.612486e+01,1.334990e-09,7.902480e-10,5.736811e-11
6.368673e+01,3.593070e-10,3.217200e-10,3.049313e-11
7.413501e+01,7.005830e-11,8.344660e-11,1.426692e-11
8.374963e+01,4.388460e-11,3.946400e-11,7.754120e-12
9.417006e+01,7.666670e-11,5.119880e-11,4.314025e-12
1.074151e+02,1.072950e-11,1.079210e-11,2.234192e-12
1.239355e+02,7.123850e-11,4.645520e-11,1.092619e-12
1.423447e+02,1.093380e-12,2.337550e-12,5.466900e-13


==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_gaussian_peak_alpha_1000_p_BL3.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.975870e-04,2.955580e-05,1.392154e-07
1.673320e+01,1.622100e-04,2.403530e-05,2.221566e-07
1.949359e+01,3.144640e-07,5.634710e-06,7.629037e-08
2.366432e+01,3.167890e-06,1.270170e-06,1.963605e-08
2.774887e+01,8.163470e-07,1.710920e-07,6.441615e-09
2.966479e+01,9.750220e-08,2.552110e-07,4.036667e-09
3.674235e+01,2.873770e-08,2.299570e-09,9.027014e-10
4.195235e+01,3.875700e-09,5.008560e-09,3.567944e-10
4.785394e+01,3.849850e-09,4.435730e-11,1.419999e-10
5.422177e+01,1.856880e-09,9.252250e-10,5.922385e-11
6.252999e+01,1.006790e-09,5.479550e-10,2.183201e-11
7.183314e+01,5.003020e-10,3.078320e-10,8.268722e-12
8.117881e+01,4.627840e-12,7.180880e-12,3.512476e-12
9.423375e+01,3.274080e-12,2.647540e-12,1.236707e-12
1.085357e+02,2.432510e-13,1.242540e-12,4.599428e-13
1.229634e+02,4.829690e-13,4.027710e-13,1.919911e-13
1.408545e+02,1.684170e-13,2.942350e-13,7.418507e-14



==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_gaussian_peak_alpha_1000_p_BLhp.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,4.929180e-04,2.123890e-05,3.568998e-10
1.307670e+01,2.327550e-04,1.095020e-06,4.767702e-10
1.558846e+01,1.816880e-05,8.024850e-06,1.980540e-10
1.766352e+01,3.148010e-05,6.519660e-06,1.060261e-10
2.004994e+01,1.201140e-06,1.534730e-06,5.626447e-11
2.202272e+01,7.160620e-06,4.165520e-06,3.519209e-11
2.662705e+01,1.659660e-06,1.863250e-06,1.362021e-11
3.033150e+01,6.046910e-09,3.633110e-08,7.101168e-12
3.522783e+01,2.526900e-08,9.430530e-09,3.360237e-12
4.103657e+01,4.351960e-10,1.055370e-09,1.566550e-12
4.791659e+01,5.800350e-09,2.168230e-09,7.217215e-13
5.354437e+01,3.137380e-10,2.450550e-10,4.142191e-13
6.023288e+01,1.117320e-12,3.338860e-12,2.299488e-13
6.680569e+01,6.116330e-12,3.677130e-12,1.370036e-13
8.246211e+01,8.963040e-14,1.020320e-13,4.781092e-14
8.918520e+01,9.509850e-13,7.762670e-13,3.230988e-14
1.018185e+02,4.857860e-14,5.634330e-14,1.665968e-14



==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_gaussian_peak_alpha_1000_p_BLhp_bamgreg.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,4.929180e-04,2.123890e-05,1.031117e-10
1.449138e+01,3.516310e-04,3.069210e-05,8.241626e-11
2.107131e+01,6.371360e-05,1.878220e-05,1.267955e-11
2.660827e+01,2.258630e-06,5.918480e-07,3.948917e-12
3.340659e+01,7.239430e-07,8.778230e-08,1.265904e-12
4.198809e+01,1.206110e-07,3.471490e-08,4.035807e-13
4.976947e+01,3.393490e-09,2.861250e-09,1.724829e-13
5.624944e+01,2.081880e-10,9.589500e-11,9.353409e-14
6.543699e+01,6.176430e-12,6.805280e-12,4.389797e-14
6.921705e+01,2.111430e-13,5.041230e-13,3.315093e-14
7.511325e+01,1.891370e-13,1.304000e-13,2.202817e-14
8.018728e+01,3.177340e-14,3.647090e-14,1.588670e-14


==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_hp.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,1.576100e-03,1.049780e-03,1.533590e-06
1.489966e+01,7.552900e-03,1.679670e-03,1.066793e-06
1.783255e+01,1.159560e-03,1.611930e-03,4.344048e-07
1.928730e+01,3.902060e-03,1.856150e-03,2.934980e-07
2.258318e+01,2.772190e-03,1.097060e-03,1.333635e-07
2.395830e+01,3.484090e-03,1.777290e-03,9.923907e-08
2.884441e+01,3.119420e-04,3.307140e-06,3.923323e-08
3.249615e+01,1.662550e-04,2.487300e-05,2.161736e-08
3.828838e+01,2.307890e-05,2.983260e-05,9.519793e-09
4.021194e+01,1.877130e-05,5.686210e-05,7.450534e-09
4.969909e+01,1.073280e-05,1.175540e-05,2.583569e-09
5.518152e+01,2.059590e-06,8.439040e-07,1.531067e-09
6.406247e+01,5.297800e-07,4.535420e-07,7.260124e-10
7.269113e+01,6.198820e-07,4.713410e-07,3.859716e-10
8.202439e+01,1.497220e-07,1.965760e-07,2.109830e-10
9.360556e+01,1.877900e-08,4.296820e-08,1.090070e-10
1.113598e+02,3.936600e-09,5.795720e-09,4.574258e-11
1.251998e+02,8.010580e-10,2.958430e-10,2.546499e-11
1.448309e+02,5.151630e-10,1.134410e-12,1.229294e-11
1.633034e+02,1.567790e-11,1.308550e-11,6.745068e-12
1.845698e+02,1.094020e-12,6.619360e-12,3.657291e-12


==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_hp_bamgreg.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,1.576100e-03,1.049780e-03,2.159539e-06
1.624808e+01,8.198250e-04,3.626410e-03,9.741019e-07
1.841195e+01,1.898070e-04,5.756910e-04,5.213327e-07
2.128380e+01,3.326500e-05,3.382970e-04,2.525624e-07
2.649528e+01,2.359970e-03,7.426020e-04,8.448341e-08
2.949576e+01,3.155520e-04,2.430920e-04,4.941014e-08
3.420526e+01,3.897200e-05,1.524560e-06,2.355860e-08
4.168933e+01,1.226930e-05,3.411390e-06,8.759711e-09
4.887740e+01,2.095800e-05,2.268010e-05,3.954338e-09
5.903389e+01,2.757470e-06,8.989110e-07,1.538535e-09
6.585590e+01,3.307370e-07,1.623320e-07,8.905138e-10
7.539231e+01,8.853100e-07,1.578480e-07,4.528757e-10
8.627282e+01,8.827450e-07,5.091410e-07,2.308044e-10
9.796428e+01,2.141280e-07,9.233580e-08,1.222575e-10
1.123566e+02,5.163330e-08,9.321740e-09,6.160582e-11
1.269803e+02,8.661380e-09,1.465170e-09,3.341429e-11
1.471190e+02,6.818630e-11,6.898770e-10,1.600554e-11
1.681428e+02,1.450610e-09,2.849850e-10,8.207727e-12
1.888677e+02,2.208410e-10,4.658780e-11,4.590141e-12
2.084514e+02,5.605570e-12,2.667930e-12,2.802785e-12


==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_hp_secondalgo.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,1.576100e-03,1.049780e-03,8.731046e-06
1.587451e+01,3.955120e-03,2.340990e-03,4.424029e-06
1.766352e+01,1.312910e-03,8.101570e-03,2.593778e-06
2.114237e+01,9.271860e-04,3.572970e-04,1.055724e-06
2.177154e+01,7.575670e-03,5.303750e-04,9.117452e-07
2.493993e+01,1.181170e-03,4.777560e-04,4.622143e-07
2.782086e+01,7.141460e-04,4.153490e-04,2.675882e-07
3.096773e+01,2.058390e-03,5.960170e-05,1.565932e-07
3.664696e+01,4.928820e-04,2.080810e-04,6.747289e-08
4.121893e+01,1.048420e-05,4.453950e-05,3.748314e-08
4.624932e+01,3.459630e-05,2.220020e-05,2.107620e-08
5.510898e+01,9.054270e-07,1.952160e-06,8.774197e-09
6.420280e+01,6.031080e-06,9.343780e-07,4.088362e-09
7.386474e+01,4.039650e-06,1.466230e-07,2.028306e-09
8.564461e+01,5.634100e-08,8.809740e-08,9.678745e-10
9.675743e+01,5.447790e-08,9.322910e-09,5.258935e-10
1.081712e+02,1.490710e-08,1.775170e-09,3.011355e-10
1.241169e+02,1.712580e-10,3.275300e-10,1.514137e-10
1.422392e+02,6.615920e-11,2.037910e-10,7.659886e-11
1.609814e+02,8.250330e-11,7.079120e-11,4.125165e-11


==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p1.txt <==
ndof,target_err,DWR_est,extslp
9.797959e+00,1.388680e-02,1.608520e-02,9.668112e-04
1.024695e+01,4.439060e-02,3.032080e-02,8.452099e-04
1.187434e+01,1.809410e-02,1.087950e-02,5.431501e-04
1.307670e+01,5.111200e-03,3.453470e-03,4.066815e-04
1.558846e+01,1.017190e-02,1.041170e-03,2.400707e-04
1.723369e+01,1.106170e-03,2.705220e-03,1.776699e-04
1.889444e+01,3.849980e-03,1.993000e-04,1.348175e-04
2.343075e+01,3.617680e-03,1.212170e-03,7.069521e-05
2.598076e+01,1.637420e-04,2.051690e-04,5.185527e-05
2.882707e+01,5.557010e-04,4.363090e-04,3.796182e-05
3.376389e+01,2.415130e-04,2.474140e-04,2.362606e-05
3.953479e+01,4.379330e-04,1.546520e-04,1.471669e-05
4.432832e+01,1.901010e-04,5.163890e-05,1.044010e-05
5.094114e+01,9.286340e-05,3.787820e-05,6.879272e-06
5.886425e+01,5.857280e-05,1.691080e-06,4.458550e-06
6.683562e+01,6.047210e-06,1.615830e-05,3.045963e-06
7.521968e+01,3.382520e-05,1.451860e-05,2.136752e-06
8.644652e+01,9.592260e-06,3.408110e-06,1.407687e-06
1.001000e+02,9.822260e-06,3.151450e-06,9.066652e-07
1.138420e+02,1.817730e-06,2.328930e-07,6.163693e-07
1.285924e+02,7.028320e-07,2.216750e-06,4.276641e-07
1.463967e+02,2.442190e-06,3.538350e-07,2.898374e-07
1.634748e+02,6.647390e-07,2.884240e-07,2.081596e-07
1.893568e+02,2.185340e-07,1.612200e-07,1.339386e-07
2.143968e+02,1.845540e-07,3.169210e-08,9.227700e-08


==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p2.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,2.137820e-03,2.102090e-04,5.321402e-03
1.449138e+01,5.233520e-03,1.094280e-02,4.253347e-03
1.714643e+01,2.042190e-03,2.965370e-04,1.834048e-03
1.913113e+01,6.878080e-04,1.039530e-03,1.060660e-03
2.149419e+01,1.868370e-03,1.149870e-03,5.924806e-04
2.461707e+01,3.932100e-06,2.757980e-04,3.006752e-04
2.939388e+01,6.911770e-04,4.684450e-06,1.238782e-04
3.212476e+01,3.202130e-04,8.746850e-06,7.944743e-05
3.583295e+01,1.052050e-04,4.289890e-05,4.601152e-05
4.076763e+01,7.800240e-05,4.887040e-05,2.413802e-05
4.756049e+01,2.830240e-05,1.937430e-05,1.116986e-05
5.504544e+01,1.752180e-05,7.447070e-08,5.378641e-06
6.429619e+01,1.414160e-05,5.244240e-07,2.473734e-06
7.237403e+01,9.269160e-06,1.425260e-06,1.368880e-06
8.259540e+01,7.668770e-07,1.005830e-07,7.071309e-07
9.590620e+01,7.712060e-07,1.180660e-07,3.350006e-07
1.084988e+02,3.007540e-07,2.659760e-08,1.807813e-07
1.234504e+02,2.175800e-07,4.328260e-09,9.480182e-08
1.409468e+02,1.534050e-07,1.035020e-08,4.886558e-08
1.614435e+02,1.133740e-07,2.833090e-08,2.478429e-08
1.855317e+02,2.472970e-08,2.147720e-09,1.236485e-08


==> Data_hp/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p3.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.006500e-02,1.834870e-03,2.767066e-03
1.870829e+01,3.093180e-03,1.905830e-03,2.022117e-03
2.190890e+01,2.572150e-03,1.064110e-03,6.694223e-04
2.509980e+01,2.545160e-04,1.146290e-03,2.584357e-04
2.880972e+01,9.746600e-05,1.612450e-04,9.846257e-05
3.193744e+01,1.165900e-04,1.566120e-05,4.785683e-05
3.714835e+01,8.820500e-08,9.860040e-06,1.661375e-05
4.183300e+01,5.514260e-06,1.171450e-05,7.234547e-06
4.701064e+01,2.963370e-06,1.082940e-05,3.196477e-06
5.558777e+01,1.555350e-06,3.047070e-08,9.889853e-07
6.268971e+01,1.446040e-06,6.856140e-07,4.262561e-07
7.078135e+01,4.968830e-07,1.178770e-07,1.822269e-07
8.136338e+01,1.176300e-08,7.315790e-08,6.871342e-08
9.364828e+01,6.483800e-08,1.623650e-08,2.567710e-08
1.072381e+02,4.316130e-08,1.110780e-09,9.944938e-09
1.223520e+02,4.197460e-08,2.380740e-09,3.951557e-09
1.419155e+02,3.499020e-09,7.802280e-11,1.399060e-09
1.599375e+02,1.481010e-09,6.074370e-10,6.058884e-10
1.809696e+02,5.103110e-10,1.974450e-11,2.551555e-10

